Significativity Indices for Agreement Values

Agreement measures, such as Cohen's kappa or intraclass correlation, gauge the matching between two or more classifiers. They are used in a wide range of contexts from medicine, where they evaluate the effectiveness of medical treatments and clinical trials, to artificial intelligence, where they can quantify the approximation due to the reduction of a classifier. The consistency of different classifiers to a golden standard can be compared simply by using the order induced by their agreement measure with respect to the golden standard itself. Nevertheless, labelling an approach as good or bad exclusively by using the value of an agreement measure requires a scale or a significativity index. Some quality scales have been proposed in the literature for Cohen's kappa, but they are mainly na\"ive, and their boundaries are arbitrary. This work proposes a general approach to evaluate the significativity of any agreement value between two classifiers and introduces two significativity indices: one dealing with finite data sets, the other one handling classification probability distributions. Moreover, this manuscript addresses the computational challenges of evaluating such indices and proposes some efficient algorithms for their evaluation.

==> confusion_matrix_2x2_proj.txt <==
0 0
0 0.02
0 0.04
0 0.06
0 0.08
0 0.1
0 0.12
0 0.14
0 0.16
0 0.18
0 0.2
0 0.22
0 0.24
0 0.26
0 0.28
0 0.3
0 0.32
0 0.34
0 0.36
0 0.38
0 0.4
0 0.42
0 0.44
0 0.46
0 0.48
0 0.5
0 0.52
0 0.54
0 0.56
0 0.58
0 0.6
0 0.62
0 0.64
0 0.66
0 0.68
0 0.7
0 0.72
0 0.74
0 0.76
0 0.78
0 0.8
0 0.82
0 0.84
0 0.86
0 0.88
0 0.9
0 0.92
0 0.94
0 0.96
0 0.98
0 1
0.02 0
0.02 0.02
0.02 0.04
0.02 0.06
0.02 0.08
0.02 0.1
0.02 0.12
0.02 0.14
0.02 0.16
0.02 0.18
0.02 0.2
0.02 0.22
0.02 0.24
0.02 0.26
0.02 0.28
0.02 0.3
0.02 0.32
0.02 0.34
0.02 0.36
0.02 0.38
0.02 0.4
0.02 0.42
0.02 0.44
0.02 0.46
0.02 0.48
0.02 0.5
0.02 0.52
0.02 0.54
0.02 0.56
0.02 0.58
0.02 0.6
0.02 0.62
0.02 0.64
0.02 0.66
0.02 0.68
0.02 0.7
0.02 0.72
0.02 0.74
0.02 0.76
0.02 0.78
0.02 0.8
0.02 0.82
0.02 0.84
0.02 0.86
0.02 0.88
0.02 0.9
0.02 0.92
0.02 0.94
0.02 0.96
0.02 0.98
0.04 0
0.04 0.02
0.04 0.04
0.04 0.06
0.04 0.08
0.04 0.1
0.04 0.12
0.04 0.14
0.04 0.16
0.04 0.18
0.04 0.2
0.04 0.22
0.04 0.24
0.04 0.26
0.04 0.28
0.04 0.3
0.04 0.32
0.04 0.34
0.04 0.36
0.04 0.38
0.04 0.4
0.04 0.42
0.04 0.44
0.04 0.46
0.04 0.48
0.04 0.5
0.04 0.52
0.04 0.54
0.04 0.56
0.04 0.58
0.04 0.6
0.04 0.62
0.04 0.64
0.04 0.66
0.04 0.68
0.04 0.7
0.04 0.72
0.04 0.74
0.04 0.76
0.04 0.78
0.04 0.8
0.04 0.82
0.04 0.84
0.04 0.86
0.04 0.88
0.04 0.9
0.04 0.92
0.04 0.94
0.04 0.96
0.06 0
0.06 0.02
0.06 0.04
0.06 0.06
0.06 0.08
0.06 0.1
0.06 0.12
0.06 0.14
0.06 0.16
0.06 0.18
0.06 0.2
0.06 0.22
0.06 0.24
0.06 0.26
0.06 0.28
0.06 0.3
0.06 0.32
0.06 0.34
0.06 0.36
0.06 0.38
0.06 0.4
0.06 0.42
0.06 0.44
0.06 0.46
0.06 0.48
0.06 0.5
0.06 0.52
0.06 0.54
0.06 0.56
0.06 0.58
0.06 0.6
0.06 0.62
0.06 0.64
0.06 0.66
0.06 0.68
0.06 0.7
0.06 0.72
0.06 0.74
0.06 0.76
0.06 0.78
0.06 0.8
0.06 0.82
0.06 0.84
0.06 0.86
0.06 0.88
0.06 0.9
0.06 0.92
0.06 0.94
0.08 0
0.08 0.02
0.08 0.04
0.08 0.06
0.08 0.08
0.08 0.1
0.08 0.12
0.08 0.14
0.08 0.16
0.08 0.18
0.08 0.2
0.08 0.22
0.08 0.24
0.08 0.26
0.08 0.28
0.08 0.3
0.08 0.32
0.08 0.34
0.08 0.36
0.08 0.38
0.08 0.4
0.08 0.42
0.08 0.44
0.08 0.46
0.08 0.48
0.08 0.5
0.08 0.52
0.08 0.54
0.08 0.56
0.08 0.58
0.08 0.6
0.08 0.62
0.08 0.64
0.08 0.66
0.08 0.68
0.08 0.7
0.08 0.72
0.08 0.74
0.08 0.76
0.08 0.78
0.08 0.8
0.08 0.82
0.08 0.84
0.08 0.86
0.08 0.88
0.08 0.9
0.08 0.92
0.1 0
0.1 0.02
0.1 0.04
0.1 0.06
0.1 0.08
0.1 0.1
0.1 0.12
0.1 0.14
0.1 0.16
0.1 0.18
0.1 0.2
0.1 0.22
0.1 0.24
0.1 0.26
0.1 0.28
0.1 0.3
0.1 0.32
0.1 0.34
0.1 0.36
0.1 0.38
0.1 0.4
0.1 0.42
0.1 0.44
0.1 0.46
0.1 0.48
0.1 0.5
0.1 0.52
0.1 0.54
0.1 0.56
0.1 0.58
0.1 0.6
0.1 0.62
0.1 0.64
0.1 0.66
0.1 0.68
0.1 0.7
0.1 0.72
0.1 0.74
0.1 0.76
0.1 0.78
0.1 0.8
0.1 0.82
0.1 0.84
0.1 0.86
0.1 0.88
0.1 0.9
0.12 0
0.12 0.02
0.12 0.04
0.12 0.06
0.12 0.08
0.12 0.1
0.12 0.12
0.12 0.14
0.12 0.16
0.12 0.18
0.12 0.2
0.12 0.22
0.12 0.24
0.12 0.26
0.12 0.28
0.12 0.3
0.12 0.32
0.12 0.34
0.12 0.36
0.12 0.38
0.12 0.4
0.12 0.42
0.12 0.44
0.12 0.46
0.12 0.48
0.12 0.5
0.12 0.52
0.12 0.54
0.12 0.56
0.12 0.58
0.12 0.6
0.12 0.62
0.12 0.64
0.12 0.66
0.12 0.68
0.12 0.7
0.12 0.72
0.12 0.74
0.12 0.76
0.12 0.78
0.12 0.8
0.12 0.82
0.12 0.84
0.12 0.86
0.12 0.88
0.14 0
0.14 0.02
0.14 0.04
0.14 0.06
0.14 0.08
0.14 0.1
0.14 0.12
0.14 0.14
0.14 0.16
0.14 0.18
0.14 0.2
0.14 0.22
0.14 0.24
0.14 0.26
0.14 0.28
0.14 0.3
0.14 0.32
0.14 0.34
0.14 0.36
0.14 0.38
0.14 0.4
0.14 0.42
0.14 0.44
0.14 0.46
0.14 0.48
0.14 0.5
0.14 0.52
0.14 0.54
0.14 0.56
0.14 0.58
0.14 0.6
0.14 0.62
0.14 0.64
0.14 0.66
0.14 0.68
0.14 0.7
0.14 0.72
0.14 0.74
0.14 0.76
0.14 0.78
0.14 0.8
0.14 0.82
0.14 0.84
0.14 0.86
0.16 0
0.16 0.02
0.16 0.04
0.16 0.06
0.16 0.08
0.16 0.1
0.16 0.12
0.16 0.14
0.16 0.16
0.16 0.18
0.16 0.2
0.16 0.22
0.16 0.24
0.16 0.26
0.16 0.28
0.16 0.3
0.16 0.32
0.16 0.34
0.16 0.36
0.16 0.38
0.16 0.4
0.16 0.42
0.16 0.44
0.16 0.46
0.16 0.48
0.16 0.5
0.16 0.52
0.16 0.54
0.16 0.56
0.16 0.58
0.16 0.6
0.16 0.62
0.16 0.64
0.16 0.66
0.16 0.68
0.16 0.7
0.16 0.72
0.16 0.74
0.16 0.76
0.16 0.78
0.16 0.8
0.16 0.82
0.16 0.84
0.18 0
0.18 0.02
0.18 0.04
0.18 0.06
0.18 0.08
0.18 0.1
0.18 0.12
0.18 0.14
0.18 0.16
0.18 0.18
0.18 0.2
0.18 0.22
0.18 0.24
0.18 0.26
0.18 0.28
0.18 0.3
0.18 0.32
0.18 0.34
0.18 0.36
0.18 0.38
0.18 0.4
0.18 0.42
0.18 0.44
0.18 0.46
0.18 0.48
0.18 0.5
0.18 0.52
0.18 0.54
0.18 0.56
0.18 0.58
0.18 0.6
0.18 0.62
0.18 0.64
0.18 0.66
0.18 0.68
0.18 0.7
0.18 0.72
0.18 0.74
0.18 0.76
0.18 0.78
0.18 0.8
0.18 0.82
0.2 0
0.2 0.02
0.2 0.04
0.2 0.06
0.2 0.08
0.2 0.1
0.2 0.12
0.2 0.14
0.2 0.16
0.2 0.18
0.2 0.2
0.2 0.22
0.2 0.24
0.2 0.26
0.2 0.28
0.2 0.3
0.2 0.32
0.2 0.34
0.2 0.36
0.2 0.38
0.2 0.4
0.2 0.42
0.2 0.44
0.2 0.46
0.2 0.48
0.2 0.5
0.2 0.52
0.2 0.54
0.2 0.56
0.2 0.58
0.2 0.6
0.2 0.62
0.2 0.64
0.2 0.66
0.2 0.68
0.2 0.7
0.2 0.72
0.2 0.74
0.2 0.76
0.2 0.78
0.2 0.8
0.22 0
0.22 0.02
0.22 0.04
0.22 0.06
0.22 0.08
0.22 0.1
0.22 0.12
0.22 0.14
0.22 0.16
0.22 0.18
0.22 0.2
0.22 0.22
0.22 0.24
0.22 0.26
0.22 0.28
0.22 0.3
0.22 0.32
0.22 0.34
0.22 0.36
0.22 0.38
0.22 0.4
0.22 0.42
0.22 0.44
0.22 0.46
0.22 0.48
0.22 0.5
0.22 0.52
0.22 0.54
0.22 0.56
0.22 0.58
0.22 0.6
0.22 0.62
0.22 0.64
0.22 0.66
0.22 0.68
0.22 0.7
0.22 0.72
0.22 0.74
0.22 0.76
0.22 0.78
0.24 0
0.24 0.02
0.24 0.04
0.24 0.06
0.24 0.08
0.24 0.1
0.24 0.12
0.24 0.14
0.24 0.16
0.24 0.18
0.24 0.2
0.24 0.22
0.24 0.24
0.24 0.26
0.24 0.28
0.24 0.3
0.24 0.32
0.24 0.34
0.24 0.36
0.24 0.38
0.24 0.4
0.24 0.42
0.24 0.44
0.24 0.46
0.24 0.48
0.24 0.5
0.24 0.52
0.24 0.54
0.24 0.56
0.24 0.58
0.24 0.6
0.24 0.62
0.24 0.64
0.24 0.66
0.24 0.68
0.24 0.7
0.24 0.72
0.24 0.74
0.24 0.76
0.26 0
0.26 0.02
0.26 0.04
0.26 0.06
0.26 0.08
0.26 0.1
0.26 0.12
0.26 0.14
0.26 0.16
0.26 0.18
0.26 0.2
0.26 0.22
0.26 0.24
0.26 0.26
0.26 0.28
0.26 0.3
0.26 0.32
0.26 0.34
0.26 0.36
0.26 0.38
0.26 0.4
0.26 0.42
0.26 0.44
0.26 0.46
0.26 0.48
0.26 0.5
0.26 0.52
0.26 0.54
0.26 0.56
0.26 0.58
0.26 0.6
0.26 0.62
0.26 0.64
0.26 0.66
0.26 0.68
0.26 0.7
0.26 0.72
0.26 0.74
0.28 0
0.28 0.02
0.28 0.04
0.28 0.06
0.28 0.08
0.28 0.1
0.28 0.12
0.28 0.14
0.28 0.16
0.28 0.18
0.28 0.2
0.28 0.22
0.28 0.24
0.28 0.26
0.28 0.28
0.28 0.3
0.28 0.32
0.28 0.34
0.28 0.36
0.28 0.38
0.28 0.4
0.28 0.42
0.28 0.44
0.28 0.46
0.28 0.48
0.28 0.5
0.28 0.52
0.28 0.54
0.28 0.56
0.28 0.58
0.28 0.6
0.28 0.62
0.28 0.64
0.28 0.66
0.28 0.68
0.28 0.7
0.28 0.72
0.3 0
0.3 0.02
0.3 0.04
0.3 0.06
0.3 0.08
0.3 0.1
0.3 0.12
0.3 0.14
0.3 0.16
0.3 0.18
0.3 0.2
0.3 0.22
0.3 0.24
0.3 0.26
0.3 0.28
0.3 0.3
0.3 0.32
0.3 0.34
0.3 0.36
0.3 0.38
0.3 0.4
0.3 0.42
0.3 0.44
0.3 0.46
0.3 0.48
0.3 0.5
0.3 0.52
0.3 0.54
0.3 0.56
0.3 0.58
0.3 0.6
0.3 0.62
0.3 0.64
0.3 0.66
0.3 0.68
0.3 0.7
0.32 0
0.32 0.02
0.32 0.04
0.32 0.06
0.32 0.08
0.32 0.1
0.32 0.12
0.32 0.14
0.32 0.16
0.32 0.18
0.32 0.2
0.32 0.22
0.32 0.24
0.32 0.26
0.32 0.28
0.32 0.3
0.32 0.32
0.32 0.34
0.32 0.36
0.32 0.38
0.32 0.4
0.32 0.42
0.32 0.44
0.32 0.46
0.32 0.48
0.32 0.5
0.32 0.52
0.32 0.54
0.32 0.56
0.32 0.58
0.32 0.6
0.32 0.62
0.32 0.64
0.32 0.66
0.32 0.68
0.34 0
0.34 0.02
0.34 0.04
0.34 0.06
0.34 0.08
0.34 0.1
0.34 0.12
0.34 0.14
0.34 0.16
0.34 0.18
0.34 0.2
0.34 0.22
0.34 0.24
0.34 0.26
0.34 0.28
0.34 0.3
0.34 0.32
0.34 0.34
0.34 0.36
0.34 0.38
0.34 0.4
0.34 0.42
0.34 0.44
0.34 0.46
0.34 0.48
0.34 0.5
0.34 0.52
0.34 0.54
0.34 0.56
0.34 0.58
0.34 0.6
0.34 0.62
0.34 0.64
0.34 0.66
0.36 0
0.36 0.02
0.36 0.04
0.36 0.06
0.36 0.08
0.36 0.1
0.36 0.12
0.36 0.14
0.36 0.16
0.36 0.18
0.36 0.2
0.36 0.22
0.36 0.24
0.36 0.26
0.36 0.28
0.36 0.3
0.36 0.32
0.36 0.34
0.36 0.36
0.36 0.38
0.36 0.4
0.36 0.42
0.36 0.44
0.36 0.46
0.36 0.48
0.36 0.5
0.36 0.52
0.36 0.54
0.36 0.56
0.36 0.58
0.36 0.6
0.36 0.62
0.36 0.64
0.38 0
0.38 0.02
0.38 0.04
0.38 0.06
0.38 0.08
0.38 0.1
0.38 0.12
0.38 0.14
0.38 0.16
0.38 0.18
0.38 0.2
0.38 0.22
0.38 0.24
0.38 0.26
0.38 0.28
0.38 0.3
0.38 0.32
0.38 0.34
0.38 0.36
0.38 0.38
0.38 0.4
0.38 0.42
0.38 0.44
0.38 0.46
0.38 0.48
0.38 0.5
0.38 0.52
0.38 0.54
0.38 0.56
0.38 0.58
0.38 0.6
0.38 0.62
0.4 0
0.4 0.02
0.4 0.04
0.4 0.06
0.4 0.08
0.4 0.1
0.4 0.12
0.4 0.14
0.4 0.16
0.4 0.18
0.4 0.2
0.4 0.22
0.4 0.24
0.4 0.26
0.4 0.28
0.4 0.3
0.4 0.32
0.4 0.34
0.4 0.36
0.4 0.38
0.4 0.4
0.4 0.42
0.4 0.44
0.4 0.46
0.4 0.48
0.4 0.5
0.4 0.52
0.4 0.54
0.4 0.56
0.4 0.58
0.4 0.6
0.42 0
0.42 0.02
0.42 0.04
0.42 0.06
0.42 0.08
0.42 0.1
0.42 0.12
0.42 0.14
0.42 0.16
0.42 0.18
0.42 0.2
0.42 0.22
0.42 0.24
0.42 0.26
0.42 0.28
0.42 0.3
0.42 0.32
0.42 0.34
0.42 0.36
0.42 0.38
0.42 0.4
0.42 0.42
0.42 0.44
0.42 0.46
0.42 0.48
0.42 0.5
0.42 0.52
0.42 0.54
0.42 0.56
0.42 0.58
0.44 0
0.44 0.02
0.44 0.04
0.44 0.06
0.44 0.08
0.44 0.1
0.44 0.12
0.44 0.14
0.44 0.16
0.44 0.18
0.44 0.2
0.44 0.22
0.44 0.24
0.44 0.26
0.44 0.28
0.44 0.3
0.44 0.32
0.44 0.34
0.44 0.36
0.44 0.38
0.44 0.4
0.44 0.42
0.44 0.44
0.44 0.46
0.44 0.48
0.44 0.5
0.44 0.52
0.44 0.54
0.44 0.56
0.46 0
0.46 0.02
0.46 0.04
0.46 0.06
0.46 0.08
0.46 0.1
0.46 0.12
0.46 0.14
0.46 0.16
0.46 0.18
0.46 0.2
0.46 0.22
0.46 0.24
0.46 0.26
0.46 0.28
0.46 0.3
0.46 0.32
0.46 0.34
0.46 0.36
0.46 0.38
0.46 0.4
0.46 0.42
0.46 0.44
0.46 0.46
0.46 0.48
0.46 0.5
0.46 0.52
0.46 0.54
0.48 0
0.48 0.02
0.48 0.04
0.48 0.06
0.48 0.08
0.48 0.1
0.48 0.12
0.48 0.14
0.48 0.16
0.48 0.18
0.48 0.2
0.48 0.22
0.48 0.24
0.48 0.26
0.48 0.28
0.48 0.3
0.48 0.32
0.48 0.34
0.48 0.36
0.48 0.38
0.48 0.4
0.48 0.42
0.48 0.44
0.48 0.46
0.48 0.48
0.48 0.5
0.48 0.52
0.5 0
0.5 0.02
0.5 0.04
0.5 0.06
0.5 0.08
0.5 0.1
0.5 0.12
0.5 0.14
0.5 0.16
0.5 0.18
0.5 0.2
0.5 0.22
0.5 0.24
0.5 0.26
0.5 0.28
0.5 0.3
0.5 0.32
0.5 0.34
0.5 0.36
0.5 0.38
0.5 0.4
0.5 0.42
0.5 0.44
0.5 0.46
0.5 0.48
0.5 0.5
0.52 0
0.52 0.02
0.52 0.04
0.52 0.06
0.52 0.08
0.52 0.1
0.52 0.12
0.52 0.14
0.52 0.16
0.52 0.18
0.52 0.2
0.52 0.22
0.52 0.24
0.52 0.26
0.52 0.28
0.52 0.3
0.52 0.32
0.52 0.34
0.52 0.36
0.52 0.38
0.52 0.4
0.52 0.42
0.52 0.44
0.52 0.46
0.52 0.48
0.54 0
0.54 0.02
0.54 0.04
0.54 0.06
0.54 0.08
0.54 0.1
0.54 0.12
0.54 0.14
0.54 0.16
0.54 0.18
0.54 0.2
0.54 0.22
0.54 0.24
0.54 0.26
0.54 0.28
0.54 0.3
0.54 0.32
0.54 0.34
0.54 0.36
0.54 0.38
0.54 0.4
0.54 0.42
0.54 0.44
0.54 0.46
0.56 0
0.56 0.02
0.56 0.04
0.56 0.06
0.56 0.08
0.56 0.1
0.56 0.12
0.56 0.14
0.56 0.16
0.56 0.18
0.56 0.2
0.56 0.22
0.56 0.24
0.56 0.26
0.56 0.28
0.56 0.3
0.56 0.32
0.56 0.34
0.56 0.36
0.56 0.38
0.56 0.4
0.56 0.42
0.56 0.44
0.58 0
0.58 0.02
0.58 0.04
0.58 0.06
0.58 0.08
0.58 0.1
0.58 0.12
0.58 0.14
0.58 0.16
0.58 0.18
0.58 0.2
0.58 0.22
0.58 0.24
0.58 0.26
0.58 0.28
0.58 0.3
0.58 0.32
0.58 0.34
0.58 0.36
0.58 0.38
0.58 0.4
0.58 0.42
0.6 0
0.6 0.02
0.6 0.04
0.6 0.06
0.6 0.08
0.6 0.1
0.6 0.12
0.6 0.14
0.6 0.16
0.6 0.18
0.6 0.2
0.6 0.22
0.6 0.24
0.6 0.26
0.6 0.28
0.6 0.3
0.6 0.32
0.6 0.34
0.6 0.36
0.6 0.38
0.6 0.4
0.62 0
0.62 0.02
0.62 0.04
0.62 0.06
0.62 0.08
0.62 0.1
0.62 0.12
0.62 0.14
0.62 0.16
0.62 0.18
0.62 0.2
0.62 0.22
0.62 0.24
0.62 0.26
0.62 0.28
0.62 0.3
0.62 0.32
0.62 0.34
0.62 0.36
0.62 0.38
0.64 0
0.64 0.02
0.64 0.04
0.64 0.06
0.64 0.08
0.64 0.1
0.64 0.12
0.64 0.14
0.64 0.16
0.64 0.18
0.64 0.2
0.64 0.22
0.64 0.24
0.64 0.26
0.64 0.28
0.64 0.3
0.64 0.32
0.64 0.34
0.64 0.36
0.66 0
0.66 0.02
0.66 0.04
0.66 0.06
0.66 0.08
0.66 0.1
0.66 0.12
0.66 0.14
0.66 0.16
0.66 0.18
0.66 0.2
0.66 0.22
0.66 0.24
0.66 0.26
0.66 0.28
0.66 0.3
0.66 0.32
0.66 0.34
0.68 0
0.68 0.02
0.68 0.04
0.68 0.06
0.68 0.08
0.68 0.1
0.68 0.12
0.68 0.14
0.68 0.16
0.68 0.18
0.68 0.2
0.68 0.22
0.68 0.24
0.68 0.26
0.68 0.28
0.68 0.3
0.68 0.32
0.7 0
0.7 0.02
0.7 0.04
0.7 0.06
0.7 0.08
0.7 0.1
0.7 0.12
0.7 0.14
0.7 0.16
0.7 0.18
0.7 0.2
0.7 0.22
0.7 0.24
0.7 0.26
0.7 0.28
0.7 0.3
0.72 0
0.72 0.02
0.72 0.04
0.72 0.06
0.72 0.08
0.72 0.1
0.72 0.12
0.72 0.14
0.72 0.16
0.72 0.18
0.72 0.2
0.72 0.22
0.72 0.24
0.72 0.26
0.72 0.28
0.74 0
0.74 0.02
0.74 0.04
0.74 0.06
0.74 0.08
0.74 0.1
0.74 0.12
0.74 0.14
0.74 0.16
0.74 0.18
0.74 0.2
0.74 0.22
0.74 0.24
0.74 0.26
0.76 0
0.76 0.02
0.76 0.04
0.76 0.06
0.76 0.08
0.76 0.1
0.76 0.12
0.76 0.14
0.76 0.16
0.76 0.18
0.76 0.2
0.76 0.22
0.76 0.24
0.78 0
0.78 0.02
0.78 0.04
0.78 0.06
0.78 0.08
0.78 0.1
0.78 0.12
0.78 0.14
0.78 0.16
0.78 0.18
0.78 0.2
0.78 0.22
0.8 0
0.8 0.02
0.8 0.04
0.8 0.06
0.8 0.08
0.8 0.1
0.8 0.12
0.8 0.14
0.8 0.16
0.8 0.18
0.8 0.2
0.82 0
0.82 0.02
0.82 0.04
0.82 0.06
0.82 0.08
0.82 0.1
0.82 0.12
0.82 0.14
0.82 0.16
0.82 0.18
0.84 0
0.84 0.02
0.84 0.04
0.84 0.06
0.84 0.08
0.84 0.1
0.84 0.12
0.84 0.14
0.84 0.16
0.86 0
0.86 0.02
0.86 0.04
0.86 0.06
0.86 0.08
0.86 0.1
0.86 0.12
0.86 0.14
0.88 0
0.88 0.02
0.88 0.04
0.88 0.06
0.88 0.08
0.88 0.1
0.88 0.12
0.9 0
0.9 0.02
0.9 0.04
0.9 0.06
0.9 0.08
0.9 0.1
0.92 0
0.92 0.02
0.92 0.04
0.92 0.06
0.92 0.08
0.94 0
0.94 0.02
0.94 0.04
0.94 0.06
0.96 0
0.96 0.02
0.96 0.04
0.98 0
0.98 0.02
1 0


==> in_set.txt <==
0.04919123 0.1457125 0.6244325 0.1806638
0.1048266 0.08324663 0.6987165 0.1132103
0.07880582 0.283902 0.398094 0.2391981
0.1103055 0.01959118 0.5081789 0.3619245
0.1339544 0.1889945 0.1243582 0.552693
0.03635903 0.150909 0.5463501 0.2663818
0.09814902 0.1433641 0.6803413 0.07814552
0.196709 0.1713961 0.3600444 0.2718505
0.4433931 0.1363657 0.1343443 0.285897
0.1140944 0.4713199 0.09145785 0.3231279
0.2080124 0.124629 0.6250868 0.04227185
0.1529347 0.122906 0.5461059 0.1780534
0.5322885 0.2074422 0.1704322 0.08983713
0.1049949 0.09366135 0.2910369 0.5103069
0.1553129 0.3678461 0.3047864 0.1720546
0.05488894 0.09331381 0.07932445 0.7724728
0.1635354 0.3356799 0.2897819 0.2110028
0.1018917 0.1774765 0.5157393 0.2048924
0.04879252 0.2783822 0.391714 0.2811113
0.1344925 0.2717453 0.5099124 0.08384979
0.4023418 0.001785912 0.5801372 0.01573508
0.07254991 0.05314345 0.5577636 0.3165431
0.05805356 0.3217114 0.03031467 0.5899204
0.3166518 0.3267234 0.1166603 0.2399645
0.08408286 0.5237023 0.1421514 0.2500634
0.03985879 0.1145728 0.3578167 0.4877517
0.2526313 0.3662614 0.2197176 0.1613898
0.2595447 0.06172094 0.4344049 0.2443295
0.4310056 0.06423482 0.4979224 0.006837167
0.05430039 0.467209 0.01452963 0.463961
0.6052753 0.05716801 0.2102906 0.1272661
0.008604359 0.2249909 0.07619662 0.6902082
0.2045586 0.1180327 0.5082399 0.1691689
0.1105402 0.3752454 0.1495895 0.3646249
0.3894591 0.3189403 0.07666261 0.214938
0.4402673 0.1070636 0.4303829 0.02228627
0.6032538 0.3412223 0.01641303 0.03911087
0.1881232 0.0114414 0.4652051 0.3352303
0.1585887 0.2041494 0.2450238 0.3922381
0.06919668 0.2406484 0.4058568 0.2842981
0.5758761 0.0191387 0.3967346 0.00825058
0.1876929 0.5769363 0.02279813 0.2125726
0.2387475 0.1020642 0.2061973 0.4529911
0.03656405 0.09440234 0.3622938 0.5067398
0.3290962 0.2738795 0.01740104 0.3796232
0.2573784 0.1933938 0.2752251 0.2740028
0.1187345 0.1053886 0.1609418 0.6149351
0.1938937 0.3629959 0.2956665 0.1474439
0.3044897 0.2756735 0.2526075 0.1672293
0.5276216 0.3375275 0.13059 0.004260911
0.2306826 0.642042 0.03041149 0.09686393
0.1400529 0.003416347 0.6954796 0.1610512
0.03629618 0.05315273 0.4076519 0.5028992
0.06485908 0.1848245 0.5103816 0.2399348
0.4240733 0.194669 0.1635303 0.2177274
0.114608 0.08799632 0.7618841 0.03551159
0.07064861 0.01295219 0.4993016 0.4170976
0.1477464 0.6205541 0.1728764 0.05882305
0.06728869 0.4144789 0.3238823 0.1943501
0.1029822 0.3236438 0.1768722 0.3965018
0.641543 0.1736793 0.05800522 0.1267725
0.3858051 0.3442155 0.02822214 0.2417573
0.1205267 0.02458546 0.4173371 0.4375508
0.06238771 0.378763 0.1040489 0.4548005
0.5064002 0.4071442 0.07797866 0.008476905
0.009129285 0.07510207 0.09054832 0.8252203
0.04505305 0.0290053 0.7224575 0.2034842
0.2541954 0.4066282 0.09577844 0.243398
0.2132714 0.3518963 0.3415787 0.09325355
0.4360578 0.006683579 0.4690619 0.08819674
0.08088854 0.3121327 0.0434468 0.563532
0.1197902 0.08443579 0.4101548 0.3856192
0.04262146 0.0971011 0.4704467 0.3898308
0.2298338 0.2358237 0.4320751 0.1022674
0.09671114 0.1019115 0.2552149 0.5461625
0.2103142 0.24156 0.5146452 0.03348058
0.05058096 0.4828452 0.1657467 0.3008272
0.07025639 0.466805 0.2174187 0.24552
0.6579976 0.1908568 0.08792292 0.06322261
0.07529752 0.42784 0.1367594 0.3601031
0.1227744 0.3170841 0.05659081 0.5035506
0.5396802 0.2514398 0.2042058 0.004674232
0.365493 0.1572554 0.2169381 0.2603135
0.2513852 0.4537585 0.1096769 0.1851794
0.07397693 0.3687717 0.1556187 0.4016327
0.3032485 0.2355986 0.3537279 0.107425
0.1547694 0.1347548 0.3446627 0.3658132
0.1058662 0.06381082 0.5977428 0.2325801
0.3222681 0.002164877 0.5339574 0.1416096
0.7093464 0.008608582 0.236089 0.045956
0.0201056 0.3103108 0.2975327 0.3720509
0.06572567 0.040827 0.7152168 0.1782305
0.2596226 0.003430206 0.4467893 0.2901578
0.05789974 0.4857897 0.008737355 0.4475732
0.1130889 0.00119429 0.3635778 0.522139
0.1969952 0.1961107 0.2303391 0.376555
0.09053261 0.1039864 0.3257293 0.4797517
0.05713357 0.1987604 0.2963626 0.4477434
0.4066795 0.1470518 0.1963846 0.2498841
0.06449164 0.2742677 0.04165102 0.6195897
0.05962331 0.3228711 0.1656441 0.4518614
0.3427958 0.3121519 0.001301696 0.3437506
0.0008838218 0.2431373 0.4092439 0.346735
0.2775718 0.01879868 0.6998197 0.003809795
0.2103789 0.1896974 0.2068441 0.3930795
0.3726472 0.05446453 0.5655075 0.007380782
0.1017684 0.2537423 0.5161522 0.1283371
0.155472 0.2464015 0.4290775 0.1690489
0.180724 0.4620625 0.1487492 0.2084643
0.1326438 0.1569697 0.2040901 0.5062964
0.2056651 0.1434418 0.3084182 0.3424749
0.2068289 0.05449703 0.3912305 0.3474436
0.2725448 0.09542066 0.5835276 0.04850687
0.225035 0.0440163 0.4373486 0.2936001
0.462601 0.08211559 0.3453977 0.1098857
0.06601634 0.1895069 0.3661509 0.3783259
0.279738 0.05158234 0.2246578 0.4440218
0.1560377 0.03743138 0.5402739 0.266257
0.5764143 0.1152173 0.09540204 0.2129663
0.03849483 0.01711048 0.5425862 0.4018085
0.5226691 0.07769921 0.3038783 0.09575337
0.02930206 0.01571986 0.1320915 0.8228866
0.302676 0.1554798 0.1690191 0.3728251
0.1127255 0.0536962 0.8190131 0.01456519
0.12268 0.2991948 0.2340626 0.3440626
0.1093609 0.1913926 0.09541252 0.6038339
0.02592407 0.02289737 0.2070393 0.7441393
0.04920477 0.04683221 0.5884972 0.3154658
0.264416 0.3254902 0.1922994 0.2177944
0.8671023 0.03288716 0.0574542 0.0425563
0.2332171 0.1082022 0.2368082 0.4217725
0.05155643 0.1052846 0.08661197 0.756547
0.2122978 0.3234377 0.4033467 0.06091782
0.2501097 0.1659653 0.4139 0.170025
0.1818552 0.0426041 0.2740922 0.5014484
0.1651031 0.2294301 0.2015363 0.4039305
0.1768315 0.6624243 0.1100703 0.05067386
0.01253014 0.6690623 0.0585115 0.2598961
0.02030841 0.3400853 0.2739359 0.3656704
0.09275448 0.548015 0.2355663 0.1236642
0.06509492 0.2445111 0.1291464 0.5612477
0.1306017 0.04307055 0.4121647 0.4141631
0.348267 0.1433378 0.4372037 0.07119146
0.1710472 0.04836531 0.4435863 0.3370012
0.08660146 0.07382813 0.336671 0.5028994
0.5716424 0.190698 0.07673742 0.1609222
0.1661587 0.3369007 0.1908665 0.3060741
0.1824438 0.09229992 0.1198787 0.6053776
0.05833454 0.3893007 0.06561109 0.4867537
0.3138312 0.2233754 0.2602635 0.2025298
0.4401582 0.1576249 0.2479631 0.1542538
0.07237762 0.6982236 0.0359109 0.1934879
0.2450067 0.5387829 0.1695496 0.04666072
0.2323055 0.3548692 0.225106 0.1877193
0.2078281 0.4138136 0.2156695 0.1626888
0.1585069 0.1284901 0.4432639 0.2697391
0.4500224 0.1365971 0.1767759 0.2366047
0.1683655 0.4906198 0.00563197 0.3353827
0.1768492 0.6149028 0.07900878 0.1292392
0.2611123 0.195235 0.2277794 0.3158732
0.1561949 0.2473289 0.0836861 0.51279
0.5331117 0.4491998 0.004162771 0.01352574
0.1719628 0.03750498 0.3810468 0.4094854
0.4144332 0.001795544 0.5541704 0.02960093
0.3180157 0.03045243 0.3807859 0.270746
0.1355448 0.2773906 0.09846866 0.488596
0.3553853 0.24614 0.110343 0.2881317
0.07153262 0.5792606 0.1736973 0.1755095
0.1342399 0.4616936 0.04309524 0.3609712
0.06322254 0.4554767 0.1356397 0.345661
0.6444238 0.1306514 0.06670382 0.158221
0.2668233 0.4426897 0.01453678 0.2759502
0.07908144 0.2593758 0.09193071 0.569612
0.1891566 0.03209655 0.393656 0.3850909
0.4612336 0.2440751 0.2161098 0.0785816
0.5641524 0.06286916 0.2981596 0.07481893
0.154255 0.3517669 0.04438596 0.4495922
0.3887274 0.1896234 0.1174463 0.304203
0.1907461 0.005969864 0.6858013 0.1174827
0.453226 0.01751116 0.428206 0.1010569
0.08828931 0.2513492 0.02707659 0.6332849
0.008928915 0.1109964 0.1683374 0.7117372
0.5563785 0.3937383 0.006960541 0.04292265
0.6353665 0.1864706 0.03756974 0.1405932
0.4442818 0.01064265 0.2567125 0.2883631
0.3114644 0.4080881 0.1698727 0.1105748
0.1719277 0.3439141 0.03757376 0.4465845
0.2384415 0.5073081 0.1028115 0.1514389
0.2950515 0.403201 0.2964091 0.005338434
0.3031521 0.5357187 0.1452732 0.01585605
0.1969744 0.08957731 0.08140832 0.63204
0.16114 0.03825377 0.7160255 0.08458071
0.1002462 0.1293065 0.690702 0.07974523
0.2418869 0.3465868 0.3781936 0.0333328
0.2139644 0.1576242 0.4184538 0.2099575
0.03806182 0.22631 0.002996541 0.7326317
0.1524335 0.5772263 0.03406263 0.2362775
0.191748 0.1081764 0.4008224 0.2992532
0.2740774 0.08433266 0.3530245 0.2885655
0.6256565 0.3245529 0.02515048 0.02464017
0.1847872 0.3861397 0.1048265 0.3242467
0.425297 0.05976817 0.332586 0.1823488
0.03986789 0.02114249 0.4813965 0.4575931
0.2410221 0.1468522 0.588235 0.02389065
0.01597337 0.09437918 0.3370307 0.5526168
0.2172059 0.1256743 0.407023 0.2500968
0.6512388 0.1441581 0.1267151 0.07788797
0.4867228 0.280183 0.189937 0.04315723
0.4098474 0.1580956 0.3630809 0.06897609
0.3132037 0.3824739 0.1537725 0.15055
0.03491076 0.7357094 0.002386858 0.226993
0.434304 0.07023125 0.2187744 0.2766904
0.008412655 0.1342684 0.3882921 0.4690268
0.00443478 0.731694 0.009036473 0.2548347
0.536135 0.3090364 0.08732268 0.0675059
0.2841919 0.3192043 0.2741138 0.1224901
0.5557884 0.1289081 0.31335 0.001953534
0.242367 0.1693212 0.5377809 0.05053096
0.01647245 0.5068133 0.1436434 0.3330708
0.1212581 0.1133125 0.237096 0.5283334
0.3272378 0.3731041 0.09320808 0.2064501
0.1454303 0.7084838 0.06896932 0.07711654
0.01485981 0.2217968 0.1120956 0.6512478
0.1264673 0.4887634 0.006917238 0.3778521
0.2625863 0.4103496 0.05692192 0.2701421
0.3195344 0.5766348 0.05282482 0.05100591
0.1577461 0.2615336 0.4384399 0.1422805
0.07782146 0.4074173 0.114498 0.4002632
0.1372925 0.4168018 0.02503733 0.4208683
0.01629129 0.1660086 0.2571916 0.5605085
0.5274915 0.2030924 0.2474197 0.02199639
0.3115155 0.1836462 0.04874621 0.4560921
0.01508327 0.1519583 0.152324 0.6806344
0.4001608 0.009129232 0.5469 0.04380999
0.3249207 0.1350357 0.2632645 0.2767791
0.0814799 0.2538023 0.128231 0.5364868
0.07896867 0.3855801 0.1261979 0.4092534
0.2022901 0.2353825 0.4703833 0.0919442
0.1016228 0.1364097 0.3619445 0.400023
0.07176908 0.4765778 0.05670106 0.394952
0.1312372 0.6510459 0.08495195 0.1327649
0.1072433 0.03155976 0.3694526 0.4917444
0.2510654 0.1443884 0.3271796 0.2773666
0.212079 0.0152112 0.5529494 0.2197604
0.1834314 0.2664194 0.241093 0.3090562
0.1926188 0.509706 0.1678391 0.1298361
0.2287382 0.05917794 0.1839972 0.5280867
0.07734049 0.4015437 0.3124259 0.2086899
0.4854293 0.2686755 0.0735507 0.1723445
0.1521172 0.4045686 0.1754164 0.2678977
0.4510306 0.2401169 0.1106537 0.1981988
0.414872 0.01506969 0.2690875 0.3009708
0.07253524 0.6584442 0.1040048 0.1650158
0.193506 0.3307141 0.02703246 0.4487474
0.3849401 0.2121858 0.1176022 0.2852719
0.1381111 0.3622432 0.1344229 0.3652228
0.003901757 0.5133543 0.01318435 0.4695596
0.7326809 0.0542259 0.1953004 0.01779283
0.07019912 0.3424339 0.4593333 0.1280337
0.3928208 0.3113347 0.256997 0.03884754
0.146965 0.07418909 0.5989587 0.1798872
0.3062332 0.4048288 0.1575425 0.1313955
0.08476327 0.1094794 0.5780681 0.2276892
0.2620109 0.03802671 0.2156285 0.4843339
0.3624581 0.3789567 0.09739033 0.1611948
0.3656019 0.4395173 0.08896199 0.1059188
0.01404199 0.2490831 0.3715977 0.3652773
0.1377707 0.08998576 0.3935978 0.3786457
0.1190315 0.3613078 0.1076653 0.4119954
0.7906874 0.1072851 0.07390376 0.0281238
0.032671 0.4722119 0.1055961 0.389521
0.1332026 0.4057216 0.1388787 0.3221972
0.3762751 0.2919374 0.2557674 0.07602016
0.159361 0.01417271 0.3516047 0.4748615
0.3598681 0.422348 0.1582231 0.05956088
0.4621198 0.0196618 0.4055363 0.1126821
0.3680146 0.06122384 0.517856 0.05290558
0.3481811 0.1871639 0.3106455 0.1540095
0.8266932 0.0380136 0.1088387 0.02645449
0.1093872 0.1258101 0.3979914 0.3668113
0.4572418 0.09274074 0.1819857 0.2680318
0.2788515 0.4381191 0.07918552 0.2038438
0.1719319 0.1351997 0.4107656 0.2821028
0.6102768 0.2127348 0.03931602 0.1376724
0.1013245 0.1515495 0.02106485 0.7260611
0.2656289 0.0269427 0.6988738 0.008554547
0.6601273 0.1741468 0.08144356 0.08428231
0.0749807 0.02671817 0.650916 0.2473851
0.02128705 0.4429524 0.2614524 0.2743081
0.04893002 0.5147539 0.0123486 0.4239675
0.1859789 0.1722286 0.2444343 0.3973582
0.01147535 0.5402349 0.1106714 0.3376183
0.4673683 0.09033797 0.1675182 0.2747755
0.01532544 0.02038249 0.6510232 0.3132689
0.5699621 0.187016 0.09738351 0.1456384
0.3225311 0.2940524 0.2737597 0.1096568
0.4953825 0.01219754 0.3942291 0.09819081
0.5733203 0.07752338 0.2925752 0.05658115
0.2281181 0.106115 0.37911 0.2866569
0.1667831 0.0001445199 0.7070677 0.1260047
0.3180737 0.2395247 0.1933528 0.2490488
0.1311751 0.5652925 0.1328775 0.170655
0.4267448 0.1177836 0.24281 0.2126616
0.08849594 0.3030989 0.1679387 0.4404664
0.0593427 0.5750272 0.1174564 0.2481737
0.6900561 0.1071449 0.07400687 0.1287921
0.01001651 0.2063402 0.2585673 0.525076
0.03587399 0.04461675 0.3344666 0.5850427
0.1890849 0.4277781 0.1455896 0.2375474
0.1850132 0.01069743 0.5368451 0.2674443
0.0310897 0.2592721 0.2002172 0.5094209
0.3494563 0.2165804 0.1076165 0.3263468
0.3937182 0.544303 0.04151859 0.0204602
0.191935 0.7233636 0.01861443 0.06608696
0.3938702 0.09799447 0.3744132 0.1337221
0.04916232 0.3524334 0.3118574 0.286547
0.2290547 0.5771006 0.08438679 0.1094579
0.03756803 0.1744772 0.5930957 0.1948591
0.3813879 0.1107565 0.4287635 0.07909207
0.3594691 0.2232735 0.3506822 0.06657513
0.5855676 0.03574661 0.1908858 0.1878
0.7129789 0.1760837 0.02162076 0.08931664
0.0523161 0.09082283 0.4472108 0.4096502
0.2407078 0.5231201 0.1836927 0.05247931
0.1888521 0.4510741 0.2475166 0.1125572
0.02335112 0.03506402 0.7151973 0.2263876
0.3944337 0.07371004 0.1499609 0.3818954
0.2313743 0.05266255 0.6069123 0.1090509
0.05069523 0.0237384 0.7425507 0.1830157
0.3454661 0.1790722 0.07232655 0.4031351
0.2002866 0.3356783 0.1981706 0.2658645
0.0476955 0.6856223 0.02353892 0.2431433
0.1017774 0.2637811 0.1168898 0.5175517
0.04983305 0.2867042 0.4234486 0.2400142
0.2871606 0.1445411 0.1433185 0.4249798
0.178346 0.05124363 0.6128322 0.1575782
0.04475804 0.04282858 0.3962451 0.5161682
0.3813864 0.4598689 0.1242794 0.03446534
0.2078051 0.002628772 0.6578437 0.1317225
0.1032575 0.02494758 0.8375754 0.03421956
0.2453255 0.3421386 0.02755528 0.3849806
0.3717307 0.02731699 0.3371899 0.2637625
0.02739523 0.8364701 0.03560766 0.100527
0.1088436 0.06293833 0.5084132 0.3198048
0.01299864 0.3976966 0.1624127 0.4268921
0.1269369 0.6113856 0.1247378 0.1369397
0.3574234 0.04798125 0.2561936 0.3384018
0.1965482 0.4794225 0.09753976 0.2264896
0.06140836 0.2633086 0.2043458 0.4709372
0.159265 0.1236308 0.2402841 0.47682
0.2665192 0.2754224 0.1694604 0.288598
0.3851163 0.06863728 0.3377188 0.2085276
0.07321444 0.5549657 0.2486413 0.1231785
0.2105032 0.2969915 0.3732867 0.1192185
0.05553052 0.776634 0.0221504 0.1456851
0.2830189 0.2417955 0.189224 0.2859616
0.0559194 0.3589953 0.1305733 0.454512
0.1656166 0.6061877 0.04989778 0.1782979
0.3427847 0.07117169 0.5375943 0.04844928
0.5191312 0.02526384 0.3683286 0.0872763
0.09515739 0.43065 0.05875766 0.4154349
0.06193565 0.8703544 0.02794 0.03976991
0.252384 0.05269798 0.3544582 0.3404598
0.4028382 0.06528405 0.4906444 0.04123336
0.4894863 0.4710802 0.02764303 0.01179052
0.4056956 0.4826427 0.01164337 0.1000183
0.661508 0.2880935 0.01979399 0.03060448
0.3809175 0.2930119 0.3092181 0.01685255
0.1887337 0.3515898 0.2762865 0.18339
0.2639126 0.3827986 0.1993059 0.1539829
0.01369141 0.1138302 0.5479518 0.3245266
0.3419872 0.4095733 0.1737565 0.07468297
0.1449942 0.1141037 0.6346566 0.1062455
0.3121439 0.02547654 0.5188014 0.1435781
0.1131088 0.2680144 0.2530346 0.3658422
0.3457107 0.3207027 0.07470974 0.2588769
0.2069051 0.0870209 0.2886128 0.4174612
0.4559203 0.4218788 0.1220053 0.0001955803
0.1024643 0.5570929 0.1635423 0.1769005
0.07224389 0.4958703 0.2980632 0.1338225
0.06024127 0.2368335 0.3565779 0.3463474
0.1085696 0.1121749 0.6336783 0.1455773
0.03786776 0.66615 0.141878 0.1541043
0.5299921 0.340593 0.009219674 0.1201952
0.1580769 0.4063018 0.368151 0.06747031
0.1258964 0.2478427 0.4814397 0.1448211
0.06476634 0.2974676 0.3205956 0.3171704
0.1612789 0.1724026 0.1082487 0.5580697
0.6824276 0.2079234 0.1059723 0.003676682
0.05153686 0.1107648 0.1687054 0.668993
0.139477 0.4379925 0.0577354 0.3647952
0.3039293 0.1549198 0.1314499 0.4097011
0.2680205 0.02924275 0.4443815 0.2583552
0.271412 0.4496747 0.09685585 0.1820575
0.1888234 0.05144505 0.4529783 0.3067533
0.6057489 0.09324747 0.2673888 0.03361482
0.1495734 0.08547331 0.1383192 0.6266341
0.3504165 0.3513021 0.2582691 0.04001227
0.2243852 0.2572983 0.45589 0.0624265
0.3457288 0.09335577 0.5112235 0.0496919
0.1529748 0.3802504 0.1627201 0.3040547
0.07809159 0.5369073 0.2065415 0.1784596
0.02140333 0.2138549 0.1505792 0.6141625
0.1749048 0.284702 0.1542351 0.3861581
0.1949685 0.01134569 0.6072381 0.1864477
0.04353136 0.07043492 0.2940849 0.5919488
0.5693436 0.3884405 0.01890106 0.02331488
0.04815381 0.05575002 0.04568187 0.8504143
0.2014064 0.05898746 0.5262345 0.2133716
0.4582701 0.02725885 0.3532274 0.1612437
0.1196188 0.07609594 0.2473494 0.5569358
0.1380902 0.6858012 0.03428433 0.1418243
0.3180233 0.5217513 0.02272911 0.1374963
0.314152 0.101144 0.3322111 0.2524928
0.08381958 0.4377397 0.1377746 0.340666
0.4406198 0.02407375 0.2535975 0.2817089
0.05224298 0.5025009 0.08287924 0.3623769
0.3410462 0.08401969 0.5193326 0.05560156
0.05257549 0.221022 0.3482602 0.3781423
0.141687 0.271183 0.2569395 0.3301905
0.2731291 0.2303462 0.248562 0.2479627
0.7563762 0.2307325 0.002929357 0.009961955
0.5812394 0.03347285 0.2394218 0.1458659
0.1099156 0.1047253 0.6232076 0.1621515
0.3267318 0.1082607 0.4184321 0.1465754
0.2465595 0.09740093 0.5991367 0.05690282
0.5075476 0.296536 0.09314002 0.1027764
0.132417 0.2023683 0.05981967 0.605395
0.2615268 0.3659802 0.1645892 0.2079038
0.003982506 0.001631939 0.869269 0.1251165
0.01130658 0.4041166 0.2808423 0.3037345
0.07215042 0.5456313 0.2010735 0.1811448
0.2070238 0.1835156 0.4428008 0.1666599
0.2015323 0.3543975 0.2189361 0.2251342
0.02057496 0.2105523 0.5476889 0.2211838
0.2730157 0.2564411 0.2010296 0.2695136
0.05743934 0.1489824 0.1107835 0.6827948
0.01139639 0.01205057 0.4973704 0.4791827
0.3111065 0.1108681 0.1710553 0.4069701
0.4106969 0.5427156 0.004463315 0.04212423
0.2148951 0.3053814 0.08527199 0.3944516
0.4074084 0.06424705 0.4067561 0.1215885
0.2781872 0.08965018 0.1511811 0.4809816
0.01409162 0.3822302 0.286807 0.3168712
0.8127479 0.07612433 0.1042061 0.006921597
0.1280325 0.3902123 0.1973573 0.2843979
0.5453442 0.1377377 0.2906954 0.02622273
0.5307165 0.1247349 0.3250708 0.01947787
0.3681586 0.2917693 0.2948768 0.04519529
0.1351711 0.1848513 0.3840429 0.2959347
0.463041 0.1926284 0.3361817 0.008148835
0.01686371 0.424682 0.1652974 0.3931569
0.1978429 0.009520368 0.3737332 0.4189035
0.2460764 0.403294 0.1308506 0.219779
0.1837167 0.3882734 0.1254311 0.3025789
0.4721638 0.3270563 0.1876459 0.013134
0.09682934 0.2821085 0.1842031 0.436859
0.09293468 0.3055924 0.2942603 0.3072126
0.2808498 0.001572707 0.3771195 0.340458
0.6163891 0.1251928 0.2047919 0.05362623
0.2087668 0.02804228 0.4458104 0.3173805
0.06022577 0.3866906 0.04696571 0.5061179
0.2516765 0.2028529 0.08470147 0.4607691
0.004981588 0.5305239 0.1180981 0.3463965
0.288313 0.4654321 0.003420109 0.2428348
0.03424225 0.2773488 0.1615568 0.5268522
0.1513081 0.3156647 0.4480364 0.08499084
0.2612522 0.3239081 0.3471216 0.06771804
0.2125962 0.04193453 0.4245803 0.320889
0.6230456 0.1552231 0.09104409 0.1306872
0.4131836 0.1484152 0.1790024 0.2593988
0.1213846 0.2420879 0.04843487 0.5880927
0.281182 0.4104042 0.1202823 0.1881315
0.4153297 0.3325819 0.0443099 0.2077785
0.1223546 0.2203284 0.01495089 0.6423661
0.4264488 0.05552642 0.2472535 0.2707713
0.7291995 0.01358647 0.2209061 0.03630792
0.1677379 0.1519144 0.05614732 0.6242005
0.01963445 0.1671309 0.3452371 0.4679975
0.06343391 0.3684583 0.3006482 0.2674596
0.1407746 0.3236973 0.07182443 0.4637037
0.3416875 0.2781014 0.1395812 0.2406299
0.05266849 0.2084445 0.1184126 0.6204744
0.3173994 0.05732539 0.2137005 0.4115747
0.2160503 0.1060716 0.3619809 0.3158971
0.5066327 0.039124 0.2887332 0.1655101
0.3291178 0.08297845 0.1348121 0.4530917
0.02249173 0.1229161 0.5120477 0.3425444
0.2279383 0.08884307 0.3316721 0.3515465
0.1295268 0.1508399 0.05206846 0.6675648
0.4920597 0.01741825 0.4630524 0.02746967
0.3351706 0.5898525 0.05152225 0.02345468
0.1661966 0.3894559 0.1087136 0.335634
0.4285544 0.1210598 0.1099483 0.3404375
0.1345097 0.4318022 0.1034154 0.3302728
0.1388396 0.2837614 0.4604778 0.1169213
0.4364281 0.1558879 0.372095 0.03558908
0.3006993 0.4716108 0.1768224 0.05086754
0.261873 0.0595488 0.482095 0.1964832
0.2520471 0.2933572 0.3985318 0.05606392
0.3528957 0.035319 0.3999071 0.2118782
0.1946722 0.07825204 0.09342728 0.6336485
0.1976358 0.1704716 0.1362579 0.4956347
0.1747322 0.7199494 0.01010844 0.09521
0.04410016 0.03100059 0.746792 0.1781072
0.1043159 0.7227356 0.06889407 0.1040544
0.2031431 0.1500228 0.4549888 0.1918453
0.1836975 0.09181108 0.2916847 0.4328067
0.3679311 0.2996418 0.2967853 0.03564173
0.1441374 0.3455098 0.2514724 0.2588803
0.3511643 0.04696496 0.4656387 0.136232
0.1009932 0.2974746 0.4845552 0.116977
0.2858484 0.08960338 0.4277889 0.1967593
0.3744617 0.008985887 0.3832823 0.2332701
0.2585286 0.3493535 0.2693931 0.1227247
0.2301464 0.3987573 0.07555859 0.2955377
0.3378381 0.2637814 0.2289572 0.1694234
0.05774642 0.4036193 0.1230182 0.4156161
0.5868676 0.3045747 0.06739674 0.04116097
0.2098528 0.3382036 0.2981024 0.1538411
0.5457085 0.3369163 0.02097379 0.09640137
0.07538008 0.4724944 0.2527087 0.1994169
0.3104492 0.1947943 0.2530717 0.2416847
0.182718 0.1961924 0.07480419 0.5462854
0.08141012 0.1060533 0.3988072 0.4137293
0.4761074 0.08865132 0.4018463 0.03339497
0.4402827 0.09819632 0.2601255 0.2013955
0.06881342 0.4194636 0.2490247 0.2626982
0.2622562 0.4774584 0.110588 0.1496975
0.2312493 0.5248764 0.001912654 0.2419617
0.4546962 0.1427318 0.2441454 0.1584267
0.02266877 0.2940785 0.2035765 0.4796762
0.03897261 0.6968312 0.1281649 0.1360313
0.03166273 0.2269745 0.07452256 0.6668402
0.3195477 0.1149699 0.2141021 0.3513804
0.3913588 0.1398249 0.221608 0.2472083
0.249963 0.2097038 0.5289077 0.01142551
0.1425339 0.552085 0.245525 0.05985602
0.5152561 0.2088874 0.2396607 0.03619571
0.597272 0.05531266 0.3347999 0.01261546
0.2046794 0.5613096 0.05829645 0.1757146
0.0286152 0.08165233 0.0902212 0.7995113
0.2789223 0.2382663 0.4727834 0.01002806
0.3181776 0.4568066 0.1824859 0.04252987
0.5055722 0.1540396 0.1655675 0.1748206
0.06794822 0.02973125 0.3312197 0.5711009
0.1964547 0.6640601 0.001382306 0.1381029
0.09770124 0.1164519 0.7077863 0.07806056
0.03541205 0.4902653 0.01163635 0.4626864
0.03704799 0.1324973 0.4227523 0.4077024
0.5411589 0.2526385 0.1897401 0.01646253
0.185141 0.109704 0.656849 0.04830605
0.1281765 0.536979 0.2097234 0.1251211
0.3580999 0.05277593 0.5211636 0.06796061
0.2758869 0.047661 0.5680355 0.1084166
0.6532606 0.2327913 0.06588228 0.04806578
0.02991298 0.4653221 0.1128591 0.3919059
0.2798306 0.08493522 0.2839008 0.3513334
0.03372922 0.7309083 0.07379498 0.1615675
0.1976561 0.3614003 0.2619341 0.1790096
0.2478899 0.3037397 0.05911049 0.3892599
0.341462 0.0371997 0.2392969 0.3820414
0.006079839 0.1881324 0.3816583 0.4241295
0.4161472 0.06513179 0.1473169 0.3714042
0.1184448 0.3625678 0.3550079 0.1639795
0.1719852 0.06405229 0.6345599 0.1294026
0.08340385 0.2672226 0.01392963 0.635444
0.3769909 0.1358157 0.1292275 0.3579659
0.3687721 0.1637297 0.3702722 0.09722598
0.3040996 0.256249 0.3342172 0.1054341
0.03231591 0.5731857 0.1194663 0.2750321
0.5032159 0.1619024 0.1784952 0.1563865
0.05514484 0.1173107 0.3854706 0.4420738
0.5459431 0.2581108 0.1418419 0.05410424
0.01351433 0.6713959 0.03131886 0.2837709
0.2757997 0.2728087 0.09503034 0.3563612
0.1185305 0.04622613 0.5007467 0.3344967
0.3168445 0.4401703 0.01667563 0.2263096
0.01228745 0.559125 0.04442681 0.3841608
0.02999095 0.01936686 0.9214231 0.02921906
0.6400445 0.05649973 0.1894476 0.1140083
0.09269173 0.0974421 0.7116368 0.09822939
0.0126953 0.1205175 0.6268314 0.2399558
0.2856872 0.3925216 0.01405326 0.3077379
0.5502125 0.1442541 0.1632598 0.1422735
0.1838072 0.2384102 0.1904537 0.3873289
0.238093 0.1829744 0.5104062 0.06852641
0.4131949 0.2717925 0.05755489 0.2574578
0.07887412 0.2239426 0.3820668 0.3151165
0.08050273 0.5075085 0.04050179 0.371487
0.2014868 0.2165475 0.1381732 0.4437925
0.3150404 0.3249386 0.1638022 0.1962188
0.03054345 0.7492255 0.08556016 0.1346709
0.2866026 0.4568326 0.1791574 0.07740744
0.4015495 0.1023193 0.4134387 0.0826925
0.2043524 0.6927715 0.03837309 0.06450306
0.5335408 0.07882881 0.237647 0.1499834
0.09804825 0.004264243 0.3566906 0.5409969
0.476153 0.2520718 0.09386642 0.1779088
0.3901197 0.3136429 0.1396747 0.1565627
0.3845747 0.4153939 0.01175084 0.1882806
0.04113049 0.3636867 0.01756325 0.5776196
0.06201513 0.1150997 0.03216663 0.7907185
0.3842092 0.1435912 0.4402842 0.0319154
0.5365914 0.1156919 0.2741907 0.073526
0.1430099 0.6419072 0.1105062 0.1045768
0.3685317 0.2790348 0.08006791 0.2723656
0.1447716 0.02843614 0.1995615 0.6272308
0.1795771 0.3802209 0.1970236 0.2431785
0.05883994 0.02782335 0.5496252 0.3637115
0.0740833 0.815525 0.06001257 0.05037912
0.2954008 0.2824609 0.4069692 0.01516911
0.173739 0.1916884 0.2594751 0.3750975
0.4262241 0.5318595 0.01433234 0.02758403
0.2496292 0.497526 0.01828029 0.2345645
0.4678721 0.04668058 0.3060694 0.1793779
0.7028474 0.2061472 0.05712322 0.03388219
0.1745428 0.009287208 0.3699683 0.4462018
0.9130155 0.03210571 0.04452384 0.01035493
0.01619685 0.1593976 0.118559 0.7058465
0.1471651 0.6406027 0.1038358 0.1083965
0.1270813 0.07334725 0.6385922 0.1609793
0.5004461 0.1096016 0.3896001 0.0003522692
0.1858252 0.067463 0.5825723 0.1641395
0.06659039 0.1918157 0.08136651 0.6602274
0.2350577 0.3538653 0.2382422 0.1728348
0.1105892 0.1627535 0.3031595 0.4234978
0.4603099 0.2557657 0.05111811 0.2328063
0.06046246 0.1289716 0.09440795 0.716158
0.7301881 0.0354568 0.189789 0.04456609
0.267588 0.1468209 0.4190854 0.1665057
0.1658821 0.07229554 0.46559 0.2962324
0.003535461 0.05353583 0.4121999 0.5307288
0.8894809 0.07418954 0.02717103 0.009158498
0.185356 0.5339067 0.1220708 0.1586666
0.2510021 0.4793208 0.1779004 0.0917767
0.6649341 0.1266879 0.1068821 0.1014959
0.2398336 0.3710949 0.1831896 0.2058819
0.1295195 0.4995885 0.05503341 0.3158586
0.0198056 0.02138264 0.3330997 0.6257121
0.3049646 0.4674154 0.1806213 0.0469987
0.03028061 0.4996579 0.231448 0.2386135
0.1191926 0.293242 0.3929489 0.1946164
0.2780749 0.1271881 0.4814867 0.1132503
0.3780347 0.02154219 0.2835143 0.3169089
0.3131959 0.5892324 0.01400113 0.08357058
0.1563427 0.4095935 0.2287228 0.205341
0.5212845 0.05594328 0.2989389 0.1238334
0.1279234 0.005218204 0.3178054 0.5490529
0.1371208 0.01163557 0.3562956 0.4949481
0.03760081 0.1165405 0.3691197 0.4767389
0.1446649 0.2859688 0.06503177 0.5043345
0.5289637 0.4205541 0.0175229 0.03295924
0.1866115 0.0940785 0.08842611 0.6308839
0.1967537 0.2907442 0.01818452 0.4943175
0.1943165 0.2376372 0.301849 0.2661974
0.2703617 0.173489 0.1257817 0.4303676
0.002889477 0.4135594 0.01834251 0.5652086
0.2217497 0.02914553 0.4760384 0.2730663
0.3138612 0.2890545 0.2265828 0.1705015
0.2819258 0.2061801 0.2852958 0.2265984
0.2687032 0.1517156 0.3405489 0.2390323
0.3899263 0.2694474 0.2723107 0.06831556
0.1574286 0.2994918 0.4918338 0.05124582
0.3867776 0.2135513 0.169695 0.229976
0.3095809 0.5093083 0.09012072 0.09099005
0.3496256 0.2526877 0.2066459 0.1910408
0.1538222 0.137771 0.1653974 0.5430094
0.01469604 0.2545295 0.08012259 0.6506519
0.2802303 0.08296063 0.3713846 0.2654245
0.009200813 0.2361073 0.4059376 0.3487542
0.2605391 0.4508807 0.1592544 0.1293258
0.3471398 0.155372 0.2654406 0.2320476
0.2611876 0.3915651 0.01841258 0.3288348
0.6639552 0.3245946 0.004799591 0.006650612
0.2114275 0.2121668 0.4189684 0.1574373
0.06878818 0.1750803 0.6470564 0.1090751
0.03853373 0.2833267 0.3994226 0.2787169
0.508759 0.05377741 0.352018 0.08544558
0.03791079 0.1626793 0.631464 0.1679459
0.3685564 0.03054253 0.587997 0.01290403
0.1249378 0.2958761 0.4935526 0.08563345
0.3583041 0.3381696 0.08824853 0.2152777
0.008518545 0.04642814 0.1421001 0.8029532
0.3353681 0.1078961 0.4941235 0.06261232
0.04024809 0.1290422 0.5304938 0.3002159
0.02539218 0.5765897 0.1706078 0.2274103
0.2294029 0.03006075 0.4602967 0.2802396
0.2545978 0.01095305 0.6862747 0.04817445
0.4657401 0.3385885 0.08784588 0.1078255
0.08829613 0.4196593 0.07544457 0.4166001
0.2712452 0.1496377 0.4772729 0.1018442
0.4783435 0.2195011 0.2221381 0.08001736
0.1890185 0.04029975 0.3117873 0.4588944
0.1862859 0.4727468 0.2733272 0.06764007
0.4573196 0.2810882 0.1381265 0.1234657
0.230775 0.3834541 0.1655892 0.2201817
0.7876139 0.06580825 0.1356593 0.01091851
0.3035178 0.06933413 0.3278682 0.2992798
0.2175444 0.1004373 0.5328662 0.1491521
0.09345567 0.4128371 6.675002e-05 0.4936405
0.1738742 0.2950207 0.3727488 0.1583563
0.1107903 0.3538328 0.251957 0.2834198
0.5330005 0.1091086 0.1475632 0.2103276
0.2941107 0.2542376 0.2397276 0.2119241
0.1382111 0.001237632 0.3884458 0.4721055
0.2671917 0.6983052 0.004741189 0.02976189
0.3392297 0.4665366 0.1290815 0.06515224
0.162411 0.2655184 0.389662 0.1824085
0.1172717 0.4702953 0.1185732 0.2938599
0.695355 0.09674968 0.1505379 0.05735744
0.145517 0.5593041 0.07593866 0.2192402
0.2459124 0.3445285 0.06764704 0.341912
0.3951271 0.2044921 0.157999 0.2423819
0.2476246 0.4223375 0.02380285 0.3062351
0.0250563 0.661734 0.02374371 0.289466
0.05968501 0.1244787 0.119924 0.6959123
0.5701892 0.2411312 0.09370383 0.09497576
0.1885459 0.1189068 0.6131218 0.07942545
0.4504954 0.08529381 0.1153274 0.3488833
0.1040986 0.1676432 0.1498469 0.5784114
0.1153064 0.0592687 0.09662718 0.7287977
0.3140451 0.2424296 0.284392 0.1591333
0.3023003 0.1349478 0.4009337 0.1618182
0.06362404 0.3662405 0.3247009 0.2454346
0.2819984 0.05724332 0.1914957 0.4692626
0.3726813 0.1557448 0.379037 0.09253692
0.04164786 0.03931931 0.7203573 0.1986756
0.04634748 0.1034392 0.4579185 0.3922949
0.2842186 0.3583331 0.2896793 0.06776909
0.4988667 0.1431597 0.3115487 0.046425
0.2654775 0.1368504 0.1202639 0.4774083
0.04707091 0.1691205 0.08441055 0.6993981
0.1312299 0.2919264 0.3994456 0.1773981
0.3295649 0.6382564 0.002366351 0.02981238
0.4009581 0.2120687 0.3103403 0.07663283
0.1945444 0.3303621 0.3891389 0.08595453
0.330415 0.2842062 0.3466217 0.03875698
0.3005137 0.5612667 0.09167257 0.04654705
0.08708032 0.5285811 0.02146215 0.3628765
0.4327115 0.07018032 0.2567881 0.24032
0.0661791 0.532854 0.05113409 0.3498328
0.2239816 0.1871787 0.2392252 0.3496146
0.2548873 0.003876135 0.352714 0.3885226
0.2194637 0.3065111 0.06024709 0.4137781
0.6422055 0.1432138 0.1322278 0.08235294
0.135551 0.1310646 0.3957818 0.3376026
0.07644053 0.1511731 0.5369962 0.2353901
0.5482724 0.2677959 0.07317012 0.1107616
0.1416176 0.3438297 0.08792481 0.4266279
0.1473567 0.05247357 0.2472005 0.5529692
0.2532812 0.1103392 0.3810703 0.2553094
0.1685217 0.09095609 0.08144953 0.6590727
0.1031834 0.03744285 0.6499132 0.2094606
0.01249277 0.4925719 0.0957458 0.3991895
0.3131009 0.1325186 0.4676139 0.0867667
0.1748033 0.5229417 0.06236755 0.2398875
0.4179124 0.05641546 0.1582106 0.3674616
0.2495154 0.1483397 0.4184659 0.183679
0.1727636 0.1109254 0.2510497 0.4652614
0.4442954 0.1737275 0.332847 0.04913015
0.4035554 0.2855787 0.2506152 0.06025078
0.1298125 0.2050739 0.2149547 0.450159
0.09478404 0.01974144 0.7985353 0.08693921
0.1839629 0.1661323 0.07502783 0.574877
0.2808722 0.08979899 0.5234735 0.1058554
0.0203617 0.1190151 0.4515313 0.4090918
0.03614818 0.08645737 0.781203 0.09619143
0.1710908 0.06072692 0.7350541 0.03312811
0.03410035 0.6824731 0.09744465 0.1859819
0.3604632 0.0708985 0.3830505 0.1855878
0.2618878 0.6720906 0.04891851 0.01710313
0.4493873 0.5086371 0.03452094 0.007454686
0.2578218 0.04879689 0.3196786 0.3737027
0.09428269 0.5510249 0.1625668 0.1921255
0.03824076 0.046745 0.7117877 0.2032265
0.04648785 0.272105 0.05076631 0.6306409
0.2399258 0.06334437 0.5520305 0.1446993
0.03061911 0.2310678 0.03211276 0.7062003
0.08223025 0.3500656 0.2546027 0.3131014
0.2349435 0.5298399 0.1811787 0.05403793
0.3473187 0.3792437 0.08284331 0.1905943
0.1624544 0.1598409 0.4002879 0.2774169
0.4592366 0.1731016 0.2486106 0.1190512
0.07693919 0.2274733 0.5935816 0.1020059
0.1261689 0.675626 0.07250792 0.1256972
0.3380798 0.2860634 0.2992311 0.07662567
0.1892678 0.07683401 0.6580054 0.07589287
0.3354789 0.2786993 0.3370861 0.04873564
0.2090434 0.3150944 0.3314591 0.144403
0.3786646 0.03708131 0.545976 0.03827816
0.089687 0.8099846 0.03141374 0.06891467
0.4445951 0.2010873 0.1008686 0.2534489
0.2211426 0.2626864 0.2322975 0.2838735
0.08663289 0.116759 0.3295021 0.467106
0.2916669 0.3209152 0.09007621 0.2973417
0.3795514 0.06118547 0.1772396 0.3820236
0.4076406 0.02544975 0.5068471 0.06006262
0.1351462 0.1478044 0.4229518 0.2940976
0.2163565 0.5711754 0.07479745 0.1376706
0.2945815 0.4646632 0.1571392 0.08361614
0.6534535 0.07107718 0.1022169 0.1732525
0.5456581 0.3863335 0.04530023 0.02270816
0.005160616 0.4054403 0.1172331 0.472166
0.02732132 0.1673962 0.1019281 0.7033544
0.3397783 0.3647949 0.2631834 0.03224347
0.08332911 0.2792569 0.09834256 0.5390714
0.2244335 0.4145396 0.04392795 0.3170989
0.1348079 0.3161639 0.3788421 0.1701861
0.04531032 0.1997568 0.03292509 0.7220078
0.3791937 0.07018666 0.4813048 0.06931483
0.1178412 0.2577203 0.2821731 0.3422654
0.1129949 0.3295599 0.1964862 0.360959
0.07576156 0.1365385 0.3245542 0.4631457
0.1913284 0.01725962 0.7218232 0.06958878
0.2915115 0.5583408 0.1273718 0.0227759
0.3009346 0.09056992 0.1469976 0.4614978
0.4341663 0.1090295 0.2911817 0.1656225
0.1503889 0.1807398 0.2838306 0.3850407
0.05918891 0.2587177 0.3904136 0.2916798
0.1155301 0.2154827 0.3464708 0.3225164
0.2744304 0.109763 0.2695807 0.3462258
0.1510612 0.1454988 0.4308928 0.2725472
0.6105112 0.1298566 0.2530497 0.006582554
0.1941776 0.6138312 0.01763788 0.1743533
0.03089866 0.1093888 0.3914379 0.4682747
0.01006917 0.09068112 0.3485766 0.5506731
0.02906316 0.6459877 0.1425439 0.1824052
0.1737153 0.6571185 0.05853841 0.1106277
0.05582134 0.4919621 0.1410543 0.3111622
0.2012914 0.1882332 0.4886917 0.1217836
0.1913107 0.03896728 0.1548348 0.6148873
0.04899366 0.07994991 0.79759 0.07346644
0.5657466 0.05360191 0.3286579 0.05199365
0.1479931 0.1359111 0.1326002 0.5834956
0.3697097 0.04013556 0.3432001 0.2469547
0.4706201 0.2068141 0.08334934 0.2392165
0.3391577 0.3327354 0.05872699 0.2693799
0.04898558 0.1513182 0.1845351 0.6151611
0.035003 0.1663888 0.1855266 0.6130816
0.3212582 0.1630623 0.2546791 0.2610004
0.544875 0.340199 0.02529114 0.08963491
0.3631133 0.4055918 0.118784 0.1125109
0.4209378 0.261434 0.1343905 0.1832377
0.3602359 0.4996902 0.05965305 0.08042085
0.1441623 0.4388532 0.3036838 0.1133007
0.07236634 0.05223297 0.2878892 0.5875114
0.2051349 0.05805441 0.2314941 0.5053166
0.2515421 0.3302785 0.07069577 0.3474836
0.3810738 0.1784495 0.1109806 0.3294961
0.4124317 0.2057759 0.1630003 0.2187921
0.07856824 0.1778409 0.04521257 0.6983783
0.03020477 0.1581621 0.2831971 0.528436
0.1940558 0.2324127 0.374167 0.1993645
0.5335313 0.06090053 0.3024054 0.1031628
0.2254639 0.3569263 0.31199 0.1056199
0.05022072 0.1446532 0.4242511 0.380875
0.2001342 0.5706294 0.1343496 0.0948867
0.4352913 0.04018854 0.2282765 0.2962437
0.2500987 0.6413809 0.07166871 0.03685173
0.2679584 0.321246 0.2832936 0.127502
0.7773163 0.2051324 0.01510706 0.002444258
0.3042383 0.201449 0.2453925 0.2489202
0.5802169 0.2749423 0.09475037 0.0500904
0.277647 0.1221835 0.3895404 0.2106291
0.4583446 0.03492748 0.4403108 0.06641711
0.1672715 0.2302795 0.07790641 0.5245426
0.1161757 0.3056301 0.2728995 0.3052947
0.1196988 0.2216921 0.3451203 0.3134888
0.3041701 0.495513 0.1543149 0.04600195
0.334016 0.6381486 0.02025736 0.00757797
0.003938474 0.3209822 0.3694867 0.3055926
0.4564976 0.3693986 0.004965057 0.1691388
0.4120056 0.3885811 0.1721361 0.02727715
0.257368 0.06261694 0.1628149 0.5172001
0.3155318 0.3955073 0.2675836 0.02137725
0.07355886 0.247886 0.4811213 0.1974338
0.6004371 0.1657439 0.2083832 0.02543586
0.3457886 0.1841765 0.4214342 0.04860062
0.3206133 0.1347138 0.4553417 0.08933123
0.3550389 0.2002231 0.2279789 0.2167591
0.04103858 0.2150816 0.559916 0.1839638
0.1630601 0.3141892 0.03711935 0.4856314
0.2324341 0.1894066 0.5548862 0.02327309
0.4730107 0.1930739 0.2096602 0.1242553
0.08232022 0.1254455 0.4822812 0.309953
0.2844851 0.09426122 0.2166378 0.4046159
0.3898634 0.08454126 0.3298799 0.1957155
0.6078482 0.07487577 0.2284755 0.08880047
0.04772692 0.202149 0.5934384 0.1566857
0.6841529 0.1225513 0.1765368 0.01675894
0.7413296 0.137655 0.04360778 0.07740757
0.3328891 0.3317416 0.2707757 0.06459348
0.4997807 0.3308929 0.1101984 0.059128
0.114668 0.107672 0.07123825 0.7064218
0.1180686 0.7647409 0.08558507 0.03160541
0.1590901 0.2606056 0.04138429 0.53892
0.2147766 0.1653744 0.2351371 0.3847119
0.4734858 0.2282947 0.08163092 0.2165887
0.4175881 0.3547735 0.139567 0.0880714
0.2435698 0.3512135 0.338271 0.06694572
0.1096743 0.04778137 0.4092906 0.4332537
0.05736684 0.09953695 0.2690799 0.5740163
0.4284511 0.4749207 0.02226459 0.07436364
0.1120881 0.4134943 0.3273379 0.1470797
0.139669 0.1067091 0.3208308 0.4327911
0.3236645 0.4139032 0.2335932 0.02883901
0.1606838 0.05793357 0.7144148 0.06696784
0.5929466 0.1591805 0.06043881 0.1874341
0.3197018 0.3948831 0.1427958 0.1426193
0.4159124 0.06724951 0.4156344 0.1012037
0.1449647 0.2206649 0.4009213 0.2334491
0.5273536 0.3597274 0.07447344 0.03844554
0.1718341 0.2447403 0.1537417 0.429684
0.3310626 0.07752805 0.4413203 0.1500891
0.1055203 0.04688027 0.4181267 0.4294727
0.03971429 0.1104665 0.3644864 0.4853329
0.1974691 0.1119879 0.1184554 0.5720876
0.07309383 0.2452275 0.134145 0.5475337
0.698556 0.04425638 0.2161966 0.04099096
0.05400378 0.4097883 0.3867723 0.1494357
0.03647254 0.03576529 0.237279 0.6904832
0.290296 0.3642588 0.08833869 0.2571065
0.2278752 0.1020262 0.1969401 0.4731585
0.2154659 0.4347483 0.06507328 0.2847125
0.6598915 0.2313582 0.05470547 0.05404483
0.4695059 0.1497924 0.2950209 0.08568082
0.1807505 0.2208149 0.4730065 0.1254281
0.0440555 0.2579354 0.3367495 0.3612596
0.6146399 0.23004 0.1006473 0.05467287
0.3870184 0.1936366 0.4090161 0.01032885
0.6638431 0.1983281 0.1338005 0.004028314
0.3076303 0.01401688 0.4108616 0.2674912
0.8256838 0.02040184 0.123772 0.03014243
0.35697 0.2111476 0.0691204 0.3627619
0.5299022 0.0507897 0.3486195 0.07068861
0.1324179 0.01512018 0.49077 0.361692
0.5069613 0.01590523 0.4234415 0.053692
0.1240062 0.7265729 0.05761224 0.0918086
0.04725472 0.04648371 0.08729499 0.8189666
0.4284206 0.2756816 0.1845402 0.1113576
0.3736076 0.2179225 0.1361344 0.2723355
0.08380284 0.07777446 0.4533941 0.3850286
0.6103576 0.1109853 0.2684694 0.01018769
0.2749349 0.3581708 0.2408091 0.1260853
0.05826227 0.1227338 0.312733 0.5062709
0.2414064 0.4304678 0.007900958 0.3202248
0.01871682 0.5060945 0.06806948 0.4071192
0.2094841 0.589032 0.03036317 0.1711207
0.4618539 0.2543893 0.1302255 0.1535313
0.1670199 0.1684525 0.2775143 0.3870133
0.1289597 0.0215606 0.3894139 0.4600659
0.4740047 0.176257 0.1026764 0.2470619
0.05233989 0.3904486 0.3161359 0.2410757
0.2115128 0.6157869 0.03890043 0.1337999
0.0785303 0.4372131 0.3063018 0.1779549
0.3756243 0.2348457 0.08051338 0.3090167
0.2592552 0.4400703 0.1247883 0.1758862
0.09753944 0.06934022 0.1462701 0.6868502
0.0319123 0.1768526 0.4383946 0.3528405
0.001319284 0.01057055 0.3733804 0.6147298
0.002143083 0.00060025 0.1429186 0.8543381
0.2424184 0.7236258 0.03272005 0.001235709
0.4142876 0.08141697 0.4797282 0.02456717
0.009344109 0.06533119 0.6663662 0.2589585
0.09735232 0.3496925 0.1898339 0.3631212
0.03794409 0.5145537 0.0601814 0.3873208
0.07843248 0.353459 0.2901661 0.2779424
0.1565306 0.2094085 0.4275471 0.2065138
0.6188216 0.3159602 0.0200684 0.04514976
0.1365916 0.07412386 0.7218455 0.06743902
0.1085968 0.6276653 0.1491804 0.1145575
0.269735 0.5827095 0.03782105 0.1097344
0.182026 0.3780124 0.3564892 0.08347238
0.01520924 0.01640634 0.1056044 0.86278
0.1213809 0.6184723 0.1731933 0.08695346
0.1166331 0.1543987 0.6518948 0.07707331
0.1562462 0.300629 0.1744236 0.3687012
0.4218206 0.1355396 0.3927623 0.04987751
0.2500496 0.06822115 0.5908467 0.09088251
0.09395338 0.158479 0.3690433 0.3785243
0.03010947 0.3825818 0.3018331 0.2854757
0.2907508 0.360004 0.05110141 0.2981438
0.113119 0.2358738 0.5416012 0.109406
0.03229933 0.7314954 0.004412753 0.2317925
0.2113302 0.7535201 0.006368878 0.02878075
0.4713763 0.03602009 0.2193369 0.2732668
0.07636368 0.01004608 0.8817377 0.0318525
0.2681758 0.2897177 0.2943245 0.147782
0.04255902 0.341109 0.1659633 0.4503687
0.3411423 0.4015957 0.0003574275 0.2569046
0.2248881 0.2023763 0.1868718 0.3858637
0.3581318 0.3084221 0.3179061 0.01554003
0.4098405 0.1492265 0.2084756 0.2324574
0.05765085 0.3825519 0.3533296 0.2064677
0.08044084 0.7918029 0.004854954 0.1229013
0.2153971 0.006072 0.7129726 0.06555831
0.290691 0.04838391 0.4391976 0.2217274
0.4447624 0.1340111 0.2212822 0.1999443
0.3164207 0.4407219 0.02970735 0.21315
0.05006865 0.2608494 0.02375489 0.6653271
0.2272288 0.5611858 0.1245122 0.08707317
0.2810207 0.2828273 0.01835045 0.4178016
0.1444818 0.3183416 0.250361 0.2868156
0.3557318 0.567269 0.003062319 0.07393695
0.04609815 0.1052313 0.05675694 0.7919136
0.1889164 0.02043513 0.7128894 0.07775908
0.7835181 0.1000187 0.04472802 0.0717352
0.1300369 0.6354565 0.1552565 0.07925018
0.2856117 0.01392705 0.5567976 0.1436637
0.5541875 0.190505 0.1225684 0.1327391
0.1103416 0.03446783 0.6763202 0.1788704
0.3383128 0.08397138 0.2908685 0.2868472
0.4021307 0.127827 0.3499638 0.1200785
0.03943434 0.7232863 0.1099792 0.1273001
0.1995161 0.04550557 0.5858964 0.1690819
0.002612232 0.413344 0.1956276 0.3884162
0.09736565 0.7286886 0.08800146 0.08594425
0.2590608 0.08063691 0.2836314 0.3766709
0.08430931 0.01447272 0.613569 0.287649
0.396805 0.162159 0.09267164 0.3483644
0.5395866 0.3277409 0.08304445 0.04962799
0.1962777 0.2115294 0.3391719 0.253021
0.4643559 0.1778317 0.1759957 0.1818167
0.7050528 0.1228254 0.05483405 0.1172878
0.05157803 0.2336915 0.178584 0.5361465
0.1324873 0.510323 0.007327565 0.3498621
0.3852089 0.2876669 0.3243176 0.002806595
0.4976964 0.05782076 0.247661 0.1968218
0.002982991 0.4488772 0.006587248 0.5415526
0.2586165 0.3067117 0.3504597 0.08421202
0.4647669 0.5027207 0.02089256 0.01161976
0.5278751 0.06237851 0.3132305 0.09651592
0.3592341 0.1758005 0.2921113 0.1728542
0.0485233 0.43606 0.2732294 0.2421873
0.1274813 0.1283819 0.5520899 0.1920469
0.295758 0.3040044 0.3335467 0.06669084
0.1005625 0.08624817 0.6809838 0.1322055
0.08697604 0.004197213 0.2914611 0.6173657
0.5365785 0.2033781 0.1029996 0.1570439
0.3387077 0.1411799 0.1296183 0.3904941
0.2667861 0.1020119 0.5224812 0.1087208
0.3247191 0.1096372 0.0959364 0.4697074
0.3305001 0.3582073 0.1379672 0.1733254
0.1330455 0.1800391 0.5551615 0.1317539
0.07933653 0.02304713 0.4947719 0.4028444
0.5162303 0.1893151 0.1179385 0.1765161
0.3131963 0.05174356 0.3328902 0.3021699
0.07083837 0.08732185 0.462824 0.3790158
0.01469071 0.5213274 0.08059623 0.3833857
0.1251522 0.007703877 0.7004683 0.1666756
0.07357588 0.6570789 0.05120821 0.218137
0.1973804 0.4007466 0.1683165 0.2335565
0.119579 0.03330317 0.6709143 0.1762035
0.4303794 0.1412263 0.07538089 0.3530134
0.09507173 0.1484792 0.6754353 0.08101368
0.5741505 0.08626518 0.2890606 0.05052371
0.3099813 0.4325168 0.173887 0.0836149
0.0716574 0.1910067 0.6378089 0.09952701
0.266068 0.163868 0.1875948 0.3824692
0.13832 0.3201882 0.1744062 0.3670857
0.002061533 0.093826 0.05996049 0.844152
0.04441267 0.3103139 0.4654133 0.17986
0.1763622 0.5747685 0.08374918 0.1651201
0.1798416 0.4118549 0.1834004 0.2249031
0.4604816 0.1582442 0.2853548 0.09591951
0.1131563 0.1456836 0.6826946 0.05846555
0.1260646 0.7941743 0.001294315 0.07846679
0.03761661 0.468541 0.1721574 0.3216849
0.004995728 0.6784255 0.08444039 0.2321384
0.3778219 0.4364826 0.107633 0.07806247
0.09288309 0.2965328 0.4827445 0.1278397
0.7224329 0.0597925 0.1696925 0.04808215
0.3985043 0.259397 0.1289624 0.2131363
0.2115183 0.2557208 0.2248094 0.3079514
0.4685815 0.277457 0.1835177 0.07044377
0.01171735 0.2968265 0.3668899 0.3245663
0.4577914 0.3288019 0.09850533 0.1149014
0.04388314 0.4462785 0.1496897 0.3601486
0.1607992 0.3697047 0.1843859 0.2851103
0.02091271 0.04135876 0.2589996 0.6787289
0.4313463 0.3099583 0.1088677 0.1498277
0.1225645 0.01268149 0.3029753 0.5617787
0.3154571 0.3041287 0.1226548 0.2577593
0.4057246 0.2372783 0.07216774 0.2848293
0.2917779 0.4427927 0.1493572 0.1160722
0.1751111 0.09021137 0.5753287 0.1593488
0.433504 0.243432 0.09595828 0.2271058
0.08174357 0.7441086 0.09101965 0.0831282
0.07290178 0.7761563 0.05675962 0.09418232
0.1384251 0.1022098 0.4508279 0.3085371
0.150086 0.2242365 0.05093724 0.5747403
0.1004565 0.207255 0.4298155 0.262473
0.4015987 0.5503703 0.02336859 0.02466242
0.3532868 0.2508638 0.07515658 0.3206928
0.02975019 0.01114062 0.6700494 0.2890598
0.1077368 0.2135879 0.1709256 0.5077497
0.08857165 0.477501 0.2349887 0.1989387
0.160672 0.3675308 0.232361 0.2394362
0.1427868 0.7238657 0.05275233 0.08059515
0.235921 0.577638 0.1613607 0.0250803
0.1318144 0.005436873 0.5456473 0.3171015
0.06824063 0.2175641 0.4009839 0.3132113
0.6985057 0.02310828 0.2539969 0.02438911
0.2522585 0.4280586 0.177506 0.1421769
0.1348353 0.1730458 0.3050222 0.3870967
0.05217914 0.1927419 0.4484824 0.3065966
0.2323693 0.4009898 0.1384409 0.2282
0.2903772 0.1602278 0.3164614 0.2329336
0.1971461 0.03420198 0.4631515 0.3055004
0.02566924 0.08514967 0.7519165 0.1372646
0.4414545 0.1191642 0.346684 0.09269732
0.3721017 0.5094534 0.1150241 0.003420791
0.2534201 0.06324191 0.5543887 0.1289493
0.3187686 0.1603388 0.1818528 0.3390397
0.1202679 0.1436056 0.1123196 0.6238069
0.1585939 0.2367035 0.3556437 0.2490588
0.305794 0.2736946 0.3536318 0.06687964
0.1063153 0.1125292 0.0780734 0.7030821
0.4642031 0.2145666 0.118404 0.2028263
0.3245546 0.3324818 0.051708 0.2912556
0.07645311 0.08508254 0.1470545 0.6914098
0.2757606 0.5584869 0.05540615 0.1103463
0.1408081 0.1782774 0.2576069 0.4233076
0.08155005 0.4406969 0.019968 0.457785
0.1076902 0.4633361 0.2363575 0.1926163
0.1781595 0.08416401 0.649101 0.08857548
0.2881366 0.2281858 0.1167424 0.3669352
0.1256563 0.6977863 0.1320809 0.04447644
0.03765715 0.2615046 0.07120578 0.6296325
0.2782373 0.003841053 0.7145655 0.003356103
0.2087102 0.08034648 0.6301961 0.08074716
0.1199817 0.7313475 0.02793819 0.1207326
0.02999302 0.6474321 0.1285864 0.1939885
0.5960054 0.02267428 0.3242614 0.05705889
0.4924514 0.0185036 0.3796527 0.1093923
0.5910272 0.05481526 0.2138564 0.1403012
0.196882 0.2614999 0.0315526 0.5100655
0.5439293 0.3856113 0.05151568 0.01894376
0.2294047 0.1750978 0.03768915 0.5578083
0.05042907 0.2220081 0.0440906 0.6834723
0.0534888 0.5034818 0.2921414 0.150888
0.2003417 0.1105163 0.5198635 0.1692785
0.01963325 0.210822 0.2456275 0.5239173
0.207181 0.004838209 0.7253741 0.06260674
0.238036 0.1709052 0.08043043 0.5106284
0.1806381 0.4536673 0.3050091 0.06068551
0.08754712 0.06790039 0.4354941 0.4090584
0.1099077 0.3382309 0.2791543 0.2727071
0.0536288 0.2994529 0.4175824 0.2293359
0.2241883 0.1105196 0.622373 0.04291917
0.07412767 0.5414413 0.04777944 0.3366516
0.3790313 0.08804257 0.1084497 0.4244764
0.1258376 0.5640495 0.1117599 0.1983531
0.2385063 0.07778313 0.538782 0.1449285
0.1177028 0.1632536 0.4143909 0.3046526
0.3853864 0.3824988 0.1716966 0.06041822
0.3248817 0.1863994 0.1500451 0.3386738
0.3363755 0.1071622 0.3880771 0.1683852
0.2392206 0.6479327 0.01986262 0.09298403
0.2355265 0.3364742 0.3609455 0.06705378
0.2348957 0.4001307 0.001172457 0.3638012
0.4548396 0.2103933 0.1921409 0.1426262
0.09805688 0.02198634 0.1926857 0.6872711
0.1445368 0.1804332 0.2146154 0.4604146
0.476292 0.2054375 0.2432391 0.0750314
0.236245 0.2927735 0.1061498 0.3648317
0.4541091 0.4327672 0.04677241 0.06635127
0.3332269 0.348803 0.08239549 0.2355746
0.2831965 0.2542584 0.1704847 0.2920603
0.08032644 0.05219905 0.7073777 0.1600968
0.2746291 0.155223 0.3835235 0.1866243
0.02233406 0.4126523 0.1134799 0.4515338
0.09181035 0.00258801 0.7593453 0.1462563
0.3189118 0.5238338 0.03633366 0.1209207
0.03894096 0.5612473 0.1089276 0.2908842
0.8654769 0.0417348 0.08599645 0.006791895
0.05568258 0.1619631 0.07350139 0.708853
0.04858346 0.3428098 0.02542239 0.5831844
0.1431306 0.586376 0.1221864 0.148307
0.1873027 0.03456516 0.5572667 0.2208654
0.1078744 0.5539748 0.2434078 0.09474298
0.3713028 0.3459824 0.1364197 0.1462952
0.1074544 0.1929077 0.2353309 0.4643069
0.07646947 0.05739639 0.3045303 0.5616038
0.08182118 0.2970044 0.4989969 0.1221775
0.1572954 0.09699391 0.6469731 0.09873754
0.3576285 0.2425517 0.2080329 0.191787
0.3237758 0.2728052 0.1005152 0.3029039
0.0836622 0.7030593 0.05856521 0.1547133
0.1011713 0.1967094 0.6359126 0.06620671
0.0367276 0.05819901 0.734912 0.1701614
0.2742346 0.2224281 0.260322 0.2430154
0.1635331 0.2809034 0.3308693 0.2246942
0.3494387 0.5003103 0.1181363 0.03211474
0.416636 0.166353 0.2391018 0.1779092
0.4223958 0.1626415 0.1329526 0.2820101
0.2242304 0.2794171 0.2553408 0.2410117
0.05355501 0.2037707 0.09845353 0.6442208
0.07278943 0.02102011 0.7390634 0.167127
0.4463886 0.04620758 0.2035607 0.3038432
0.2867268 0.03431808 0.4477525 0.2312026
0.182047 0.3107168 0.44095 0.06628622
0.2076333 0.4556694 0.05941956 0.2772777
0.200639 0.6324851 0.1263431 0.04053279
0.3801919 0.1470643 0.4332834 0.03946039
0.3698364 0.4515091 0.05266183 0.1259927
0.08766149 0.04694445 0.3397327 0.5256613
0.09231415 0.27822 0.2296906 0.3997752
0.2777953 0.1560329 0.1817697 0.3844022
0.1731478 0.05034652 0.262329 0.5141767
0.7020976 0.1687336 0.0639519 0.06521689
0.2124906 0.4467184 0.2610344 0.07975657
0.2260213 0.07635953 0.3161287 0.3814904
0.6226238 0.1999038 0.1544215 0.02305099
0.1613348 0.4617337 0.223742 0.1531895
0.1576294 0.6499574 0.06013078 0.1322824
0.1526395 0.1224454 0.06525418 0.6596609
0.4778796 0.3275556 0.112974 0.08159085
0.4013156 0.1787256 0.2024423 0.2175165
0.2483581 0.04686111 0.4272115 0.2775693
0.183553 0.2404874 0.427453 0.1485066
0.02359048 0.2916229 0.4734665 0.2113202
0.6839476 0.06305811 0.1167705 0.1362238
0.1571355 0.2929941 0.2950301 0.2548403
0.441669 0.4182778 0.104604 0.0354492
0.4013338 0.5451044 0.01371613 0.03984565
0.2380635 0.1182636 0.3014038 0.3422691
0.08238441 0.1953535 0.1387827 0.5834794
0.4574196 0.4857607 0.02372134 0.0330984
0.0762115 0.3256159 0.3474568 0.2507158
0.1042281 0.2435443 0.2652491 0.3869785
0.3255466 0.2972265 0.289941 0.08728585
0.2146056 0.04224356 0.2360101 0.5071408
0.2275925 0.2781524 0.1828019 0.3114532
0.2183425 0.05156186 0.4706779 0.2594177
0.04432649 0.288619 0.1109591 0.5560954
0.150599 0.1739782 0.2172792 0.4581436
0.2229539 0.1586323 0.4871461 0.1312677
0.163478 0.01892192 0.5141294 0.3034707
0.08083354 0.2879156 0.04697961 0.5842712
0.07596511 0.220531 0.01455287 0.688951
0.2429959 0.4881254 0.1916051 0.07727363
0.03052188 0.2935751 0.03832609 0.637577
0.4134421 0.0606608 0.1597952 0.3661018
0.2660114 0.05833512 0.4271744 0.2484791
0.2022448 0.3347062 0.4028713 0.0601777
0.7001561 0.1577791 0.1173976 0.02466716
0.5063658 0.05936265 0.3503791 0.08389237
0.1313344 0.4627591 0.0159175 0.389989
0.1168629 0.0442969 0.6550873 0.1837529
0.4548575 0.101825 0.1773661 0.2659515
0.340305 0.2236197 0.1943569 0.2417183
0.1196899 0.7773843 0.007049137 0.09587659
0.2117248 0.3660452 0.1904149 0.2318151
0.1584112 0.2828545 0.2164317 0.3423026
0.3118765 0.01539044 0.2703203 0.4024127
0.04223468 0.04155385 0.4260592 0.4901523
0.3112701 0.3429642 0.02024764 0.325518
0.4414381 0.1738372 0.2245454 0.1601793
0.1564238 0.3966892 0.194394 0.252493
0.0716773 0.1234167 0.2710454 0.5338606
0.2378666 0.4482437 0.08655332 0.2273364
0.09375843 0.1398587 0.4780771 0.2883057
0.06050791 0.1540663 0.2346663 0.5507595
0.1710595 0.1377906 0.1723006 0.5188492
0.1550374 0.2152653 0.3673716 0.2623257
0.09874226 0.3383654 0.09543051 0.4674618
0.2479662 0.07007487 0.3974539 0.284505
0.3156302 0.2002691 0.3880396 0.09606121
0.203276 0.4750361 0.2589615 0.06272632
0.6187676 0.05568327 0.1888902 0.1366589
0.04514987 0.518543 0.1471623 0.2891448
0.3525735 0.1000614 0.4904599 0.05690518
0.07497269 0.03047744 0.1720995 0.7224504
0.3276889 0.4288657 0.07144729 0.1719981
0.2454513 0.5009212 0.1536113 0.1000162
0.3647064 0.3416027 0.2328723 0.06081851
0.5357912 0.06836813 0.1588842 0.2369565
0.5337299 0.2420213 0.04651156 0.1777372
0.3142943 0.2617948 0.2762555 0.1476555
0.6197529 0.1427756 0.1815185 0.05595295
0.2542525 0.420143 0.2293184 0.09628615
0.1420554 0.02250319 0.6332735 0.2021679
0.2837896 0.109576 0.3297801 0.2768543
0.1160176 0.6246333 0.1696711 0.08967807
0.1354405 0.04732808 0.7634663 0.05376507
0.5869972 0.3992678 0.005930797 0.007804271
0.134861 0.4629518 0.2352827 0.1669045
0.1556399 0.3923877 0.3978921 0.05408034
0.1240579 0.4382126 0.3613301 0.07639931
0.06487313 0.5331975 0.2530682 0.1488612
0.8974255 0.06270791 0.01689251 0.02297408
0.4731483 0.2969809 0.07585426 0.1540165
0.04056374 0.4486725 0.1244385 0.3863253
0.1463482 0.01738161 0.5998733 0.2363969
0.1747115 0.773615 0.03805962 0.01361392
0.2093886 0.1943192 0.2984584 0.2978338
0.1341971 0.2692163 0.3538656 0.242721
0.5453343 0.06608112 0.3050009 0.08358372
0.02762323 0.134801 0.1951459 0.6424299
0.1709667 0.4279517 0.2442227 0.1568589
0.4199055 0.1809439 0.3857352 0.01341541
0.1453774 0.05667385 0.5382025 0.2597462
0.336297 0.1380643 0.2293253 0.2963134
0.1386092 0.02501932 0.6132012 0.2231702
0.8277969 0.01114 0.123781 0.03728211
0.04140247 0.6803687 0.0503517 0.2278771
0.6170677 0.02356579 0.3558923 0.003474181
0.6476956 0.2283798 0.0274869 0.09643774
0.1335085 0.4312233 0.2946806 0.1405876
0.6275952 0.1735387 0.116725 0.08214114
0.4468618 0.2108704 0.1638596 0.1784082
0.2966365 0.509398 0.1013876 0.09257782
0.4279175 0.1154535 0.1325692 0.3240598
0.09919875 0.4657601 0.137666 0.2973752
0.431305 0.1568387 0.3174089 0.09444742
0.2077589 0.2822578 0.02157804 0.4884052
0.2936694 0.4040087 0.290475 0.01184696
0.07529185 0.02595538 0.2338217 0.6649311
0.3211788 0.0657894 0.5721233 0.04090853
0.1925305 0.3372395 0.2004328 0.2697972
0.4689225 0.266704 0.07141436 0.1929591
0.2730196 0.4703041 0.2058103 0.05086598
0.09618286 0.107146 0.1383381 0.658333
0.04925612 0.3275534 0.03635424 0.5868363
0.1174676 0.5298298 0.2609451 0.09175743
0.8599613 0.07998184 0.04806368 0.01199323
0.1228085 0.2839636 0.1269942 0.4662337
0.1292563 0.5003671 0.1446933 0.2256833
0.2111547 0.2286151 0.3326296 0.2276006
0.2421637 0.3649271 0.2204914 0.1724179
0.1517355 0.04416029 0.2245739 0.5795302
0.5164516 0.2317155 0.07687841 0.1749545
0.3260324 0.4491528 0.07419483 0.1506199
0.7849495 0.04376221 0.09797967 0.07330865
0.08820018 0.08987199 0.3297627 0.4921651
0.2385628 0.610787 0.1068505 0.04379981
0.1400104 0.09811245 0.2261334 0.5357437
0.3838306 0.319818 0.008475674 0.2878758
0.3203055 0.05236361 0.4378231 0.1895078
0.8012108 0.1519225 0.02126939 0.02559733
0.4575619 0.3001508 0.1210319 0.1212554
0.3144308 0.3973403 0.2265782 0.06165068
0.2656482 0.4729037 0.1213226 0.1401256
0.1392823 0.2869129 0.2953468 0.2784579
0.3471665 0.05716007 0.2845326 0.3111408
0.2261214 0.520432 0.1997529 0.0536938
0.09398573 0.4501531 0.1875588 0.2683023
0.2166027 0.2879623 0.1350653 0.3603698
0.1392896 0.378493 0.2194902 0.2627272
0.04424958 0.3759652 0.2181247 0.3616605
0.05387825 0.09700565 0.69988 0.1492361
0.02299313 0.02833586 0.8754964 0.0731746
0.1013612 0.6412369 0.1796145 0.07778744
0.062404 0.1440202 0.05661187 0.7369639
0.04067819 0.1274998 0.6455013 0.1863207
0.487989 0.2910581 0.0718347 0.1491183
0.6235736 0.1909507 0.152005 0.0334706
0.5470761 0.1017818 0.2272017 0.1239404
0.1066475 0.0955973 0.07292739 0.7248278
0.4416481 0.1082128 0.2357067 0.2144324
0.2710621 0.1433 0.05354197 0.5320959
0.4812342 0.02144622 0.4148149 0.08250467
0.207505 0.4809276 0.06134633 0.2502211
0.06407187 0.2703013 0.4480521 0.2175748
0.05972984 0.4124538 0.2487655 0.2790508
0.1316542 0.7169599 0.04293453 0.1084514
0.2159061 0.3833526 0.02191156 0.3788298
0.3925209 0.3238913 0.2665576 0.01703027
0.1194299 0.1391856 0.3862791 0.3551053
0.0754732 0.3328364 0.356534 0.2351564
0.5043036 0.2907401 0.07023171 0.1347246
0.1882908 0.1118558 0.6478073 0.05204612
0.1522953 0.178585 0.4075681 0.2615516
0.7388072 0.04608089 0.2005941 0.01451779
0.02534149 0.3181271 0.06185789 0.5946736
0.02201248 0.00720044 0.5174315 0.4533556
0.1282679 0.3868755 0.1309927 0.3538639
0.1764207 0.2498019 0.1225138 0.4512636
0.1186646 0.1278468 0.4570373 0.2964513
0.4184086 0.3181576 0.2409415 0.02249232
0.2650397 0.3263081 0.3139116 0.09474058
0.1455467 0.03649076 0.3313729 0.4865896
0.5801112 0.2138189 0.07795538 0.1281146
0.08445801 0.1083234 0.0482811 0.7589375
0.04274342 0.24895 0.5423452 0.1659614
0.2755043 0.1260782 0.228908 0.3695095
0.169391 0.06875849 0.7332989 0.02855165
0.1379619 0.210452 0.1460433 0.5055428
0.6699594 0.00453422 0.3096034 0.01590297
0.6807847 0.2121553 0.07368635 0.03337361
0.592334 0.2731775 0.1046257 0.02986286
0.1343245 0.1012378 0.06208589 0.7023519
0.2594855 0.3089029 0.04492598 0.3866856
0.03116203 0.5016436 0.06999918 0.3971952
0.1567427 0.2339802 0.1905241 0.418753
0.06034834 0.2635183 0.5324556 0.1436778
0.186028 0.04065072 0.2820867 0.4912346
0.3472838 0.2091197 0.4024968 0.04109972
0.1683083 0.5873666 0.2088225 0.03550256
0.08304017 0.5325562 0.2052236 0.17918
0.02649212 0.0007010966 0.2389053 0.7339015
0.3755177 0.05115471 0.2086901 0.3646374
0.05720866 0.8321226 0.03805985 0.07260891
0.0547914 0.3405562 0.1303271 0.4743252
0.2526807 0.4309903 0.003679049 0.31265
0.4329042 0.08541346 0.2389789 0.2427035
0.378975 0.2781415 0.155214 0.1876695
0.455748 0.1321459 0.1584274 0.2536786
0.1270898 0.0176556 0.5238149 0.3314396
0.3849724 0.01420437 0.2540055 0.3468177
0.1743383 0.2271416 0.04277335 0.5557467
0.3876285 0.1698856 0.2229512 0.2195348
0.3969168 0.02906517 0.4843877 0.08963031
0.2723452 0.04983118 0.4278553 0.2499683
0.02789354 0.2261854 0.5263334 0.2195876
0.4572456 0.006566246 0.4449742 0.09121398
0.4189967 0.0587626 0.4676694 0.05457132
0.3600029 0.4043673 0.08840998 0.1472198
0.06357437 0.129883 0.5324829 0.2740598
0.2043908 0.358967 0.2644702 0.1721721
0.1175011 0.5643076 0.1929349 0.1252564
0.9541247 0.0156701 0.02204515 0.008160049
0.5588732 0.2975744 0.04522349 0.09832891
0.6245404 0.3286864 0.009837833 0.03693533
0.4070182 0.320209 0.135706 0.1370669
0.6442957 0.2098065 0.07677431 0.06912346
0.3302339 0.06166729 0.5681681 0.03993069
0.1479109 0.5798252 0.09178204 0.1804819
0.0297985 0.0674695 0.2449384 0.6577936
0.136833 0.4406783 0.2179892 0.2044995
0.02772719 0.4368458 0.1310824 0.4043446
0.1025769 0.4666832 0.1340228 0.2967171
0.3951264 0.09191636 0.4813446 0.03161272
0.639442 0.1514886 0.05166863 0.1574008
0.3453532 0.09170665 0.4187703 0.1441698
0.2015561 0.2899206 0.1026396 0.4058836
0.1048786 0.02216173 0.7631201 0.1098396
0.03231765 0.7362534 0.05534416 0.1760848
0.08160899 0.1542523 0.3580997 0.406039
0.3309153 0.186854 0.1222672 0.3599635
0.4411961 0.1240306 0.3775834 0.05719
0.02097697 0.1113156 0.3579837 0.5097237
0.1297636 0.5277493 0.183607 0.1588801
0.07043836 0.06243336 0.197548 0.6695802
0.2378858 0.2418794 0.4468488 0.07338599
0.4857819 0.2011052 0.1605376 0.1525753
0.1602026 0.5032352 0.01658342 0.3199788
0.3168872 0.3656667 0.09543627 0.2220098
0.1906833 0.1904834 0.07555949 0.5432738
0.230665 0.3844259 0.3445688 0.04034032
0.4649521 0.1885503 0.1646127 0.1818849
0.181779 0.2485965 0.470632 0.09899254
0.3170773 0.2173679 0.1338148 0.33174
0.4058582 0.5494105 0.02312915 0.02160213
0.2180639 0.2000481 0.5316718 0.05021621
0.1609394 0.6623358 0.09872957 0.07799525
0.4843655 0.02426517 0.2760213 0.215348
0.1350744 0.1549495 0.0616986 0.6482775
0.1260673 0.3201978 0.2221653 0.3315696
0.07793052 0.5354781 0.001651977 0.3849394
0.2785559 0.2146141 0.1050068 0.4018231
0.5707939 0.3519201 0.02369641 0.05358959
0.7688542 0.04176462 0.104071 0.08531018
0.1950983 0.3944639 0.05875645 0.3516814
0.5003692 0.3335544 0.06391782 0.1021586
0.3975206 0.1209515 0.2181913 0.2633366
0.1778051 0.1514642 0.1008587 0.569872
0.4082831 0.1534575 0.104385 0.3338744
0.6344684 0.253458 0.03485546 0.07721815
0.02779092 0.2795577 0.3422827 0.3503687
0.6413251 0.1849755 0.1067869 0.06691249
0.05323778 0.6401895 0.01648226 0.2900905
0.2403818 0.04403419 0.1606881 0.5548959
0.02769556 0.04868878 0.6377869 0.2858287
0.01479035 0.2676112 0.2757151 0.4418834
0.008853494 0.0588771 0.6455771 0.2866923
0.4173762 0.3555919 0.1463066 0.08072531
0.2179269 0.2052015 0.05599222 0.5208793
0.1691506 0.2310594 0.2771154 0.3226745
0.1070195 0.1791518 0.580446 0.1333827
0.07637371 0.3843624 0.1799112 0.3593527
0.2685741 0.4329659 0.08935852 0.2091015
0.03942957 0.2848768 0.1784725 0.4972211
0.1518334 0.08710054 0.1309995 0.6300665
0.4302845 0.06761281 0.3722316 0.1298711
0.1822716 0.2871168 0.4758741 0.05473743
0.2592306 0.02500356 0.7097887 0.005977081
0.4876876 0.06642239 0.277067 0.168823
0.2640779 0.1886959 0.4545999 0.09262628
0.1875983 0.4405884 0.1851261 0.1866873
0.06853721 0.0642313 0.5555301 0.3117014
0.2317099 0.04345202 0.3164123 0.4084257
0.2922411 0.2418674 0.2699281 0.1959635
0.04899894 0.1122532 0.02145715 0.8172908
0.2448936 0.2707533 0.04357663 0.4407764
0.2491575 0.1014565 0.1322182 0.5171678
0.4295445 0.3852415 0.1217909 0.06342309
0.4095264 0.2053828 0.2020072 0.1830836
0.427865 0.5347877 0.003035115 0.03431218
0.003885972 0.05217029 0.5130279 0.4309158
0.2332085 0.5070647 0.06358811 0.1961387
0.06302718 0.3519179 0.2111138 0.3739412
0.1030284 0.498824 0.2194209 0.1787268
0.04902318 0.03634756 0.1566888 0.7579405
0.02088065 0.8473073 0.0006033953 0.1312087
0.03406158 0.620212 0.1561861 0.1895404
0.2532511 0.0542217 0.4335274 0.2589998
0.3141469 0.2590394 0.1321801 0.2946336
0.09808203 0.474005 0.289501 0.138412
0.205244 0.4000719 0.05693643 0.3377477
0.3343693 0.1767853 0.2555948 0.2332506
0.3136536 0.3769252 0.03274963 0.2766716
0.338733 0.2170653 0.1628815 0.2813202
0.3109963 0.1834152 0.355261 0.1503275
0.18647 0.09591472 0.2592655 0.4583497
0.2775466 0.2899972 0.2608838 0.1715724
0.3884822 0.02437788 0.2853431 0.3017969
0.3489024 0.2943551 0.3058902 0.05085235
0.06393979 0.4038225 0.1570869 0.3751508
0.2211593 0.01551087 0.2794149 0.4839149
0.3829686 0.1049655 0.489902 0.02216394
0.3210965 0.2826232 0.1365829 0.2596973
0.07968507 0.8221364 0.01702715 0.08115139
0.6580173 0.1533056 0.1833748 0.005302342
0.2718702 0.04617731 0.4842794 0.1976731
0.1995715 0.05305799 0.3750006 0.3723699
0.3217844 0.2887913 0.2287588 0.1606655
0.006772605 0.3200194 0.3178605 0.3553475
0.1805994 0.3639117 0.3777022 0.07778668
0.5321855 0.1045506 0.240926 0.1223379
0.3672402 0.4213621 0.1396513 0.07174645
0.5239603 0.271988 0.1237664 0.08028531
0.07222598 0.1508965 0.1221389 0.6547386
0.07574896 0.2666631 0.2876387 0.3699492
0.1954407 0.3272775 0.2633721 0.2139097
0.0607447 0.283079 0.3679872 0.2881891
0.2215475 0.4181396 0.2251645 0.1351484
0.2620661 0.4166995 0.05820975 0.2630247
0.3387039 0.4531229 0.1656491 0.04252412
0.09051847 0.07194394 0.4042859 0.4332517
0.07847293 0.04585744 0.7848236 0.09084603
0.05328817 0.07427656 0.7713486 0.1010867
0.06826437 0.4865447 0.02725476 0.4179361
0.4733691 0.0004988172 0.5247412 0.001390867
0.3263758 0.5174322 0.004933713 0.1512583
0.2461927 0.4465462 0.06918905 0.2380721
0.3951968 0.3146527 0.1869084 0.103242
0.2051562 0.1347649 0.479121 0.1809579
0.3137384 0.1907457 0.4568246 0.03869128
0.3216461 0.3786844 0.09247186 0.2071977
0.2695951 0.1142838 0.5503276 0.06579349
0.02413607 0.1417552 0.2381366 0.5959722
0.5040628 0.3912821 0.01222152 0.09243353
0.3759547 0.4474863 0.02341891 0.1531402
0.1117704 0.1789617 0.08713151 0.6221365
0.3038771 0.09132498 0.4189406 0.1858573
0.5897333 0.1316256 0.1041657 0.1744753
0.2972526 0.03320638 0.3588555 0.3106855
0.3606803 0.2350786 0.1267051 0.277536
0.1156644 0.0337432 0.4916056 0.3589868
0.6209528 0.04223694 0.1571332 0.179677
0.05948866 0.04345815 0.3852097 0.5118435
0.1209416 0.122512 0.7188839 0.03766245
0.08987948 0.08380621 0.6179377 0.2083766
0.04005157 0.1540437 0.4313791 0.3745256
0.2077832 0.5032694 0.1996933 0.08925422
0.1081709 0.0520555 0.336727 0.5030466
0.05752253 0.0807172 0.2355162 0.6262441
0.36042 0.5326032 0.07872903 0.02824774
0.0674122 0.02265962 0.5512933 0.3586349
0.5360968 0.3885835 0.01999785 0.05532187
0.4837031 0.3782611 0.08593135 0.05210448
0.01673651 0.326971 0.3766519 0.2796405
0.2799823 0.09205353 0.6030814 0.02488276
0.2075849 0.1661972 0.251328 0.3748899
0.06113923 0.2740198 0.400982 0.2638589
0.5748875 0.3633679 0.03424431 0.02750029
0.1282114 0.7234335 0.01629182 0.1320633
0.04641264 0.4974669 0.1099027 0.3462177
0.3524507 0.1442032 0.3905121 0.112834
0.06024992 0.1444274 0.03241147 0.7629112
0.1502782 0.2639817 0.01907815 0.5666619
0.5171403 0.01807747 0.4076971 0.05708514
0.08011454 0.1115119 0.6964076 0.1119659
0.07509841 0.02485894 0.679721 0.2203216
0.2032011 0.08501222 0.2719237 0.439863
0.0003774128 0.1231868 0.2343666 0.6420692
0.3178842 0.2064785 0.3734644 0.1021729
0.1275144 0.4338166 0.1120165 0.3266525
0.4516213 0.1430936 0.1919401 0.213345
0.37409 0.1391419 0.3878162 0.09895192
0.2635507 0.04877232 0.5659958 0.1216811
0.1955154 0.07005545 0.7183199 0.01610927
0.04949153 0.3454069 0.4331152 0.1719864
0.07237247 0.3828647 0.2922694 0.2524934
0.2298179 0.3199285 0.1951397 0.2551138
0.2532978 0.2545639 0.4096529 0.08248548
0.579856 0.3221744 0.05279865 0.045171
0.05663333 0.3480224 0.3431642 0.2521801
0.2475735 0.1396721 0.2019867 0.4107677
0.2555305 0.1938043 0.3209363 0.2297289
0.1408381 0.5723479 0.1205718 0.1662421
0.3427867 0.1834466 0.438258 0.03550869
0.233954 0.1592036 0.05284423 0.5539982
0.2611136 0.02862055 0.4427617 0.2675042
0.7049066 0.1662739 0.05782247 0.07099702
0.06911699 0.3732625 0.3583657 0.1992548
0.03360341 0.6391585 0.1077869 0.2194512
0.1361422 0.6731014 0.07878443 0.111972
0.2066929 0.0596513 0.340465 0.3931908
0.2477794 0.03277749 0.6370815 0.08236166
0.2599471 0.3344974 0.376734 0.02882152
0.1421846 0.4721661 0.1260346 0.2596147
0.02906431 0.1054506 0.3583881 0.5070971
0.1579199 0.259009 0.5259721 0.05709899
0.2869429 0.2356267 0.441424 0.03600637
0.1344528 0.3552452 0.3238369 0.1864651
0.3685947 0.1520233 0.2755278 0.2038542
0.3902573 0.5014925 0.03249315 0.07575703
0.5856368 0.2689343 0.1099489 0.03547995
0.2086275 0.2762158 0.2687047 0.246452
0.4390616 0.0774768 0.1715082 0.3119534
0.1263529 0.2640686 0.01591487 0.5936636
0.4207974 0.1529742 0.2849834 0.141245
0.1134816 0.2063519 0.05566905 0.6244974
0.6179454 0.03542235 0.2627831 0.08384917
0.02903927 0.4857357 0.04878991 0.4364351
0.5263492 0.3001331 0.05154554 0.1219722
0.03359345 0.2792642 0.3968266 0.2903157
0.1093261 0.01558799 0.499501 0.3755849
0.2202239 0.1146175 0.2386586 0.4265
0.1052022 0.005154114 0.4317954 0.4578482
0.1984518 0.2825734 0.202015 0.3169598
0.2176361 0.1485995 0.1028569 0.5309075
0.1191059 0.1833602 0.03861527 0.6589186
0.02443642 0.6904185 0.1312398 0.1539053
0.08037443 0.2656891 0.4769704 0.176966
0.1651556 0.08305583 0.358373 0.3934155
0.07116859 0.4780183 0.1522737 0.2985394
0.5461117 0.2513417 0.1141659 0.08838065
0.04897818 0.3431699 0.06027049 0.5475814
0.1659364 0.07768312 0.1041557 0.6522248
0.6208445 0.1375454 0.08571721 0.1558929
0.2308832 0.08870986 0.2622759 0.4181311
0.6761919 0.07410693 0.2102396 0.03946159
0.4582852 0.4055661 0.1230124 0.01313637
0.2510367 0.01855302 0.40414 0.3262702
0.04459763 0.02366829 0.4367385 0.4949955
0.7076078 0.1438296 0.132342 0.01622061
0.2582685 0.278276 0.4441542 0.01930133
0.04472813 0.08687099 0.4905853 0.3778156
0.3341396 0.04894433 0.5270244 0.0898916
0.1410608 0.1528775 0.1122151 0.5938466
0.6068321 0.1996031 0.06957135 0.1239935
0.2503762 0.4970214 0.2350795 0.01752293
0.131425 0.2168955 0.3986434 0.2530361
0.4642956 0.3086541 0.1195123 0.1075381
0.7098722 0.05887295 0.220726 0.01052881
0.2830456 0.2098776 0.4833566 0.02372018
0.1331861 0.2616068 0.5422248 0.06298227
0.04983255 0.4353487 0.09232919 0.4224895
0.4014593 0.5213922 0.05606392 0.02108454
0.419296 0.1128598 0.1342703 0.3335739
0.1090199 0.5361157 0.1168173 0.2380471
0.2975192 0.07469217 0.5078734 0.1199152
0.2409827 0.4217576 0.1699142 0.1673455
0.2953312 0.5841787 0.06500914 0.05548093
0.1972487 0.1929038 0.1411586 0.4686889
0.3517489 0.1288998 0.3606045 0.1587469

==> out_set.txt <==
0.07371313 0.199541 0.7020627 0.0246832
0.6152236 0.01503235 0.1918835 0.1778606
0.04253994 0.4292724 0.4668918 0.06129587
0.3709539 0.004513541 0.1109905 0.513542
0.03947217 0.5137405 0.3024631 0.1443242
0.1700823 0.2792282 0.5214575 0.029232
0.4165669 0.08052489 0.07840073 0.4245075
0.0005302862 0.716775 0.09622653 0.1864682
0.1784962 0.5209122 0.2933778 0.007213808
0.5326445 0.04516834 0.1419432 0.2802439
0.3394063 0.1128705 0.07042642 0.4772968
0.4983028 0.02019472 0.008861455 0.4726411
0.01716698 0.0845348 0.8352338 0.0630644
0.4364981 0.05904356 0.1120826 0.3923758
0.06791233 0.6488575 0.2221583 0.06107184
0.1120452 0.729578 0.1506471 0.007729648
0.1786695 0.05002451 0.07086561 0.7004404
0.4979191 0.04804221 0.01283553 0.4412032
0.1049616 0.6769079 0.1783059 0.03982451
0.2786478 0.04558135 0.08218884 0.593582
0.07810705 0.4958899 0.4136873 0.01231572
0.1621454 0.01589536 0.08032357 0.7416356
0.01534368 0.2012995 0.7722324 0.01112436
0.01859487 0.6473823 0.1970937 0.1369291
0.06728453 0.1941414 0.7138038 0.02477029
0.01644051 0.4822721 0.3734451 0.1278423
0.05342978 0.2725334 0.6486768 0.02535999
0.1684155 0.1585261 0.6591334 0.01392504
0.566198 0.08348365 0.06476703 0.2855513
0.09202844 0.3396957 0.5003706 0.06790525
0.006263868 0.1128562 0.6828115 0.1980684
0.2172873 0.006671609 0.09877376 0.6772673
0.7578201 0.1103726 0.001647839 0.1301595
0.07446858 0.3795818 0.4425042 0.1034453
0.341801 0.07686848 0.09988644 0.481444
0.4796684 0.2815104 0.004087338 0.2347339
0.2008862 0.03136375 0.1201899 0.6475601
0.159409 0.3116882 0.0007795789 0.5281232
0.04725053 0.002256502 0.121559 0.828934
0.4474145 0.2129219 0.01561308 0.3240505
0.4871571 0.1182416 0.0256652 0.3689361
0.05717963 0.00478291 0.1359187 0.8021188
0.3017636 0.02019622 0.207261 0.4707792
0.02626608 0.5517311 0.2568934 0.1651094
0.4823755 0.007210374 0.1549998 0.3554143
0.7951995 0.01547586 0.1038262 0.08549847
0.7409399 0.03761748 0.04625292 0.1751897
0.1595642 0.0144253 0.1405524 0.6854581
0.01841706 0.3145294 0.6190405 0.04801304
0.1774579 0.002760268 0.09304562 0.7267362
0.00298723 0.5469041 0.3111527 0.138956
0.5456743 0.1455289 0.0175587 0.2912381
0.004155585 0.03115961 0.901284 0.0634008
0.3013588 0.05871402 0.06974763 0.5701795
0.4988011 0.03010844 0.0884289 0.3826615
0.4378371 0.1495555 0.04826096 0.3643464
0.4089825 0.2078157 0.01972273 0.3634791
0.3583039 0.2000561 0.02471874 0.4169212
0.4966755 0.2469866 0.01165025 0.2446876
0.212181 0.4265295 0.3449763 0.0163132
0.02452389 0.6453104 0.2059312 0.1242345
0.09724759 0.4090964 0.4330429 0.06061314
0.03384808 0.2193877 0.641971 0.1047932
0.02022451 0.05815066 0.8553744 0.0662504
0.3676244 0.04325188 0.02423969 0.564884
0.07382325 0.1609665 0.7126683 0.05254201
0.01318935 0.7680475 0.1527333 0.06602981
0.4343477 0.06683901 0.05540681 0.4434065
0.02326532 0.3886207 0.5169552 0.0711588
0.01032368 0.1584232 0.6381249 0.1931282
0.1273344 0.3826199 0.483819 0.00622674
0.04971315 0.03791197 0.8960964 0.01627843
0.03662239 0.1989156 0.7413132 0.02314888
0.04613173 0.7851951 0.1635731 0.005100026
0.002821709 0.4043677 0.5293644 0.06344618
0.5649358 0.08835808 0.06521802 0.2814881
0.7178409 0.04788223 0.003967828 0.230309
0.03334181 0.371844 0.4130451 0.181769
0.009379085 0.1117484 0.834525 0.04434752
0.4958102 0.01055739 0.008230801 0.4854016
0.07164738 0.172213 0.7273329 0.02880678
0.001714937 0.1802511 0.6732665 0.1447675
0.01934062 0.6217434 0.2720786 0.08683736
0.6865857 0.01987714 0.1348917 0.1586455
0.3833334 0.01201068 0.01338153 0.5912744
0.08860987 0.07137618 0.8389388 0.001075098
0.02964738 0.5696205 0.2609663 0.1397658
0.1046909 0.4876005 0.3406947 0.06701385
0.08409444 0.5593248 0.3530642 0.00351662
0.0175652 0.1971815 0.7299765 0.05527678
0.000982822 0.1030744 0.6858642 0.2100786
0.06414578 0.2355339 0.6288848 0.07143555
0.01175397 0.3398407 0.4780644 0.170341
0.5638513 0.06794657 0.03435746 0.3338447
0.1646439 0.1473798 0.6786135 0.009362802
0.6434565 0.02551975 0.1486088 0.1824149
0.7478507 0.1081516 0.02796994 0.1160277
0.06904126 0.2174837 0.6897726 0.02370245
0.03808533 0.6698436 0.1875556 0.1045155
0.4579725 0.09761492 0.05486995 0.3895427
0.01266452 0.192804 0.7875596 0.00697189
0.05330556 0.8110943 0.1034792 0.03212094
0.1081266 0.5726158 0.2970933 0.02216434
0.04259118 0.2534949 0.6613697 0.04254419
0.2789889 0.008247855 0.09782098 0.6149423
0.1487664 0.05612199 0.08510425 0.7100074
0.02022153 0.5492268 0.4300826 0.000469096
0.05104918 0.5707012 0.2424614 0.1357882
0.4469817 0.005072573 0.2177107 0.330235
0.07455708 0.7517003 0.1309989 0.04274377
0.05616717 0.8001563 0.1436106 6.591936e-05
0.9032138 0.01197455 0.0346802 0.05013141
0.002142127 0.5025034 0.3868265 0.108528
0.1098099 0.02752801 0.07502573 0.7876364
0.4999379 0.1229139 0.02462205 0.3525262
0.07297345 0.6339127 0.220344 0.07276984
0.06437774 0.8103721 0.1013207 0.02392946
0.3219721 0.002168311 0.0143593 0.6615003
0.08226209 0.003650643 0.1981288 0.7159585
0.01451468 0.616341 0.1822398 0.1869045
0.7712641 0.007766859 0.02449615 0.1964729
0.1276307 0.5639653 0.2878678 0.02053617
0.641216 0.01147232 0.1035423 0.2437694
0.07230037 0.7521878 0.1685988 0.006912989
0.00132006 0.08546016 0.6467509 0.2664689
0.1428953 0.01748276 0.04406158 0.7955604
0.4983756 0.2146941 0.01598618 0.2709442
0.09788178 0.02646114 0.04304115 0.8326159
0.05326664 0.102664 0.8317632 0.0123062
0.03535953 0.4916281 0.389285 0.08372741
0.05064324 0.6476511 0.2202096 0.08149609
0.02111695 0.6224329 0.3494993 0.006950821
0.5610328 0.06240968 0.027382 0.3491755
0.01258461 0.6020347 0.2324627 0.152918
0.02749703 0.2261875 0.6909499 0.05536549
0.6722686 0.09885084 0.01617147 0.2127091
0.43028 0.007344556 0.0644994 0.497876
0.6738284 0.006306503 0.1230776 0.1967875
0.3917706 0.08512334 0.03451021 0.4885958
0.01018921 0.5828115 0.2351521 0.1718472
0.08815308 0.5975439 0.2954377 0.01886532
0.04056791 0.1952515 0.7125787 0.05160191
0.1730325 0.4827709 0.3423968 0.001799803
0.2528766 0.03528482 0.04124654 0.670592
0.4442474 0.002995505 0.07981414 0.4729429
0.6774668 0.1138495 0.03554103 0.1731427
0.363537 0.09750542 0.08596651 0.452991
0.1622199 0.2246563 0.5776005 0.03552334
0.2081677 0.01872093 0.07726708 0.6958443
0.2150318 0.01175175 0.03299572 0.7402207
0.5199667 0.01500027 0.1564808 0.3085522
0.3727372 0.06044862 0.05424113 0.512573
0.08976629 0.3437551 0.5335107 0.03296797
0.8721118 0.01918515 0.008790357 0.09991267
0.4466455 0.08420538 0.02655978 0.4425894
0.08502729 0.0555927 0.03945115 0.8199289
0.06131405 0.6091972 0.2727323 0.05675647
0.02958482 0.4685346 0.3966168 0.1052637
0.3859607 0.04984213 0.02770076 0.5364964
0.7687134 0.009122549 0.05157389 0.1705901
0.557621 0.03591254 0.02367283 0.3827936
0.05553631 0.6754738 0.2042001 0.06478972
0.008167201 0.5617184 0.2192271 0.2108874
0.115793 0.1038374 0.7723313 0.008038271
0.4513737 0.1298731 0.0288655 0.3898877
0.8634528 0.001790715 0.1127574 0.02199906
0.1445886 0.1449267 0.02687865 0.6836061
0.5801389 0.006417556 0.01240128 0.4010423
0.208315 0.006749645 0.07649586 0.7084395
0.1331746 0.5456724 0.2836759 0.0374771
0.06171667 0.4338751 0.4319391 0.07246922
0.1077018 0.219745 0.6317885 0.04076471
0.06483269 0.1824996 0.7273685 0.02529921
0.00240345 0.8301679 0.03676457 0.1306641
0.2462694 0.2033882 0.01896766 0.5313748
0.5860958 0.1714315 0.0008616337 0.2416111
0.05103316 0.116943 0.8191571 0.01286676
0.004471805 0.2319178 0.5673862 0.1962242
0.2366256 0.04173611 0.0321195 0.6895188
0.02641142 0.421796 0.5001948 0.05159778
0.2446387 0.04324337 0.00244729 0.7096707
0.4725834 0.1226536 0.05363713 0.3511258
0.4364013 0.03884687 0.03611629 0.4886355
0.02015108 0.2952367 0.5946424 0.08996976
0.0556402 0.3056409 0.6183294 0.02038947
0.5125947 0.04405181 0.06885864 0.3744949
0.01543063 0.5689872 0.3207434 0.0948388
0.01801733 0.2847817 0.6196991 0.07750182
0.1517992 0.567621 0.2690525 0.01152738
0.01394701 0.4223624 0.4392968 0.1243938
0.008069533 0.9427044 0.03533758 0.01388849
0.7185252 0.1593445 0.008101433 0.1140289
0.3785278 0.1524109 0.01787964 0.4511816
0.4074983 0.02489587 0.1206557 0.4469501
0.03154614 0.7684238 0.1397109 0.06031913
0.08264338 0.398124 0.5178392 0.001393452
0.4598422 0.2230887 0.01345489 0.3036142
0.2337489 0.01538663 0.05593238 0.6949321
0.2475633 0.08179061 0.01797712 0.652669
0.1921597 0.5561317 0.2301909 0.0215177
0.112141 0.2676827 0.5615146 0.0586617
0.39045 0.2288263 0.009527616 0.3711961
0.2086331 0.2164918 0.5696635 0.00521162
0.1267022 0.5827282 0.2633765 0.02719315
0.007984572 0.1189961 0.8240562 0.04896315
0.518716 0.03712756 0.1390756 0.3050808
0.03213215 0.9309164 0.02711977 0.009831695
0.03283645 0.3652625 0.4614218 0.1404792
0.666743 0.01726995 0.1628365 0.1531505
0.6594807 0.0110495 0.1248088 0.204661
0.0002699792 0.2224096 0.5746172 0.2027032
0.09700699 0.7433641 0.1414621 0.01816686
0.3860041 0.09387425 0.09312727 0.4269944
0.222473 0.04742059 0.04447399 0.6856324
0.0920306 0.1118773 0.004422274 0.7916698
0.05635361 0.5724174 0.3374351 0.03379387
0.01374321 0.3881973 0.5722714 0.02578809
0.04233545 0.6349217 0.3070896 0.01565323
0.06170173 0.4817095 0.3817849 0.07480386
0.09987222 0.006148572 0.01116789 0.8828113
0.5294655 0.01555904 0.02252728 0.4324482
0.05465976 0.08698704 0.8182364 0.04011682
0.0220062 0.250154 0.6347998 0.09304003
0.08876723 0.5013984 0.3410396 0.06879481
0.5958086 0.1080779 0.02079025 0.2753232
0.0844281 0.4119613 0.4949034 0.008707249
0.5602817 0.08417974 0.03430999 0.3212286
0.07598235 0.5175814 0.3501694 0.05626684
0.01117348 0.4235666 0.3187706 0.2464894
0.02446536 0.5832317 0.3554668 0.03683614
0.3408695 0.0731948 0.07299294 0.5129427
0.0240321 0.8750462 0.06816425 0.03275749
0.004403955 0.6738105 0.2727837 0.04900186
0.09536057 0.1280177 0.7732239 0.003397835
0.1994709 0.2864674 0.5034791 0.01058257
0.8222482 0.01033226 0.02218329 0.1452363
0.003051339 0.06054904 0.8521245 0.08427515
0.03430979 0.3458594 0.5304212 0.08940959
0.6233684 0.1142141 0.0179567 0.2444607
0.009621368 0.2873628 0.6736854 0.02933041
0.0001116299 0.3473202 0.3763911 0.2761771
0.6322456 0.1780509 0.01054116 0.1791623
0.03441506 0.2196412 0.6195088 0.1264349
0.3267926 0.09919417 0.03942213 0.5345911
0.7909728 0.02495055 0.03016891 0.1539078
0.00633219 0.1751423 0.6462654 0.1722601
0.002191146 0.506364 0.246497 0.2449478
0.4598155 0.04883356 0.02980564 0.4615453
0.03553703 0.5468645 0.4086811 0.008917341
0.002254566 0.4944376 0.2582065 0.2451013
0.05985537 0.3511243 0.5426252 0.04639516
0.5115679 0.01257728 0.03807492 0.4377799
0.02764003 0.6914799 0.1768919 0.1039881
0.3306627 0.1404286 0.04948719 0.4794216
0.8933722 0.05097237 0.007888556 0.04776686
0.01504383 0.2540561 0.5094937 0.2214064
0.2152783 0.109834 0.02702733 0.6478604
0.7549234 0.03026352 0.01541888 0.1993942
0.4106161 0.06677693 0.1260337 0.3965733
0.3633405 0.06916842 0.05751076 0.5099803
0.1877401 0.01621192 0.02526956 0.7707784
0.5371746 0.05252223 0.08991068 0.3203925
0.06635702 0.1351471 0.01010343 0.7883925
0.007018214 0.2349452 0.5275771 0.2304595
0.1223672 0.1454087 0.004397969 0.7278262
0.05929602 0.02262144 0.008362616 0.9097199
0.0609311 0.7866496 0.1450943 0.007324976
0.6849131 0.02318292 0.0120367 0.2798673
0.4604201 0.1672174 0.01515792 0.3572046
0.08816452 0.6314204 0.2100835 0.07033152
0.02237374 0.4315648 0.4452856 0.1007759
0.3722456 0.146611 0.02521985 0.4559235
0.3366688 0.02173052 0.1156881 0.5259126
0.8267358 0.09142363 0.008853409 0.0729872
0.3290323 0.1230853 0.0504879 0.4973945
0.5981728 0.0358118 0.08614081 0.2798746
0.4616824 0.03832284 0.1348844 0.3651104
0.0002214393 0.1045054 0.6960142 0.199259
0.5758057 0.00384421 0.07894724 0.3414028
0.1497337 0.2820479 0.5632234 0.004994983
0.2288083 0.1949548 0.573998 0.002238885
0.1307473 0.4874235 0.3759103 0.00591887
0.1084686 0.008325182 0.1004512 0.782755
0.1825238 0.6707953 0.1414733 0.005207544
0.03074768 0.5107064 0.2783909 0.180155
0.04014831 0.841956 0.08374642 0.03414931
0.1997351 0.07694564 0.01992829 0.703391
0.1946098 0.1025514 0.04796752 0.6548713
0.6340997 0.02192318 0.1673513 0.1766258
0.3532645 0.1424917 0.02612612 0.4781177
0.005411897 0.1729738 0.7466031 0.07501115
0.004038611 0.4129293 0.3913166 0.1917154
0.4719436 0.02440072 0.1151919 0.3884638
0.228609 0.05909818 0.06755097 0.6447419
0.5251137 0.08346877 0.008599369 0.3828181
0.1690101 0.3832545 0.4379037 0.009831701
0.4087979 0.1033808 0.0797916 0.4080297
0.3527358 0.08493913 0.02014758 0.5421775
0.1227295 0.6366615 0.2252377 0.01537137
0.3013918 0.06940399 0.016796 0.6124083
0.4286645 0.1275602 0.05369168 0.3900835
0.106932 0.1285817 0.7359269 0.02855932
0.08941656 0.7046091 0.1553839 0.05059046
0.07436374 0.2770159 0.5967355 0.05188485
0.2795083 0.03139305 0.04797936 0.6411193
0.6043833 0.04008313 0.1140443 0.2414892
0.4981059 0.2965738 0.001628717 0.2036915
0.0330548 0.1337745 0.7719912 0.06117955
0.4459563 0.2177745 0.002520761 0.3337485
0.2623127 0.01063386 0.0272902 0.6997633
0.08192938 0.5884448 0.2573427 0.07228307
0.04843213 0.2411644 0.6143308 0.0960726
0.6678586 0.01958885 0.03350547 0.2790471
0.09117423 0.1555278 0.72019 0.03310799
0.2239993 0.01897954 0.0586215 0.6983996
0.6384424 0.02965281 0.02534642 0.3065584
0.2677992 0.1163679 0.05680813 0.5590248
0.03234593 0.1256217 0.760867 0.08116532
0.3908294 0.04906115 0.1151063 0.4450031
0.3125956 0.06768143 0.04037023 0.5793528
0.436856 0.1149786 0.006461148 0.4417043
0.07135058 0.753537 0.1409834 0.03412897
0.563332 0.007045572 0.01896025 0.4106622
0.0167258 0.8989564 0.06368245 0.02063532
0.1411946 0.05100426 0.06845465 0.7393465
0.4222262 0.002418803 0.19724 0.3781149
0.06096298 0.560407 0.3373325 0.0412975
0.1571545 0.3208915 0.5121343 0.009819803
0.5644611 0.1415251 0.04641157 0.2476022
